SMART: Robust and Efficient Fine-Tuning for Pre-trained Natural Language Models through Principled Regularized Optimization

Transfer learning has fundamentally changed the landscape of natural language processing (NLP) research. Many existing state-of-the-art models are first pre-trained on a large text corpus and then fine-tuned on downstream tasks. However, due to limited data resources from downstream tasks and the extremely large capacity of pre-trained models, aggressive fine-tuning often causes the adapted model to overfit the data of downstream tasks and forget the knowledge of the pre-trained model. To address the above issue in a more principled manner, we propose a new computational framework for robust and efficient fine-tuning for pre-trained language models. Specifically, our proposed framework contains two important ingredients: 1. Smoothness-inducing regularization, which effectively manages the capacity of the model; 2. Bregman proximal point optimization, which is a class of trust-region methods and can prevent knowledge forgetting. Our experiments demonstrate that our proposed method achieves the state-of-the-art performance on multiple NLP benchmarks.

==> ambiguity_exp/origin/dict.txt <==
contradiction 0
neutral 1
entailment 2

==> ambiguity_exp/origin/m.tsv <==
index	predictions
0	neutral
1	contradiction
2	entailment
3	contradiction
4	contradiction
5	contradiction
6	contradiction
7	neutral
8	contradiction
9	neutral
10	neutral
11	contradiction
12	contradiction
13	entailment
14	entailment
15	entailment
16	entailment
17	entailment
18	neutral
19	contradiction
20	neutral
21	entailment
22	neutral
23	neutral
24	neutral
25	contradiction
26	neutral
27	contradiction
28	neutral
29	neutral
30	entailment
31	entailment
32	contradiction
33	entailment
34	entailment
35	neutral
36	neutral
37	entailment
38	neutral
39	contradiction
40	neutral
41	contradiction
42	neutral
43	contradiction
44	contradiction
45	contradiction
46	entailment
47	entailment
48	entailment
49	entailment
50	neutral
51	contradiction
52	entailment
53	neutral
54	contradiction
55	neutral
56	neutral
57	contradiction
58	contradiction
59	neutral
60	neutral
61	neutral
62	neutral
63	contradiction
64	contradiction
65	entailment
66	entailment
67	contradiction
68	entailment
69	neutral
70	contradiction
71	neutral
72	contradiction
73	neutral
74	contradiction
75	neutral
76	entailment
77	entailment
78	contradiction
79	contradiction
80	neutral
81	entailment
82	neutral
83	contradiction
84	neutral
85	contradiction
86	entailment
87	neutral
88	entailment
89	entailment
90	neutral
91	neutral
92	contradiction
93	entailment
94	entailment
95	neutral
96	entailment
97	entailment
98	neutral
99	entailment
100	neutral
101	entailment
102	entailment
103	entailment
104	contradiction
105	neutral
106	entailment
107	entailment
108	contradiction
109	contradiction
110	contradiction
111	entailment
112	entailment
113	entailment
114	entailment
115	entailment
116	entailment
117	entailment
118	entailment
119	neutral
120	entailment
121	entailment
122	entailment
123	contradiction
124	entailment
125	neutral
126	contradiction
127	entailment
128	entailment
129	entailment
130	entailment
131	neutral
132	contradiction
133	contradiction
134	entailment
135	entailment
136	entailment
137	contradiction
138	entailment
139	neutral
140	neutral
141	entailment
142	neutral
143	neutral
144	contradiction
145	neutral
146	entailment
147	neutral
148	neutral
149	contradiction
150	contradiction
151	entailment
152	entailment
153	entailment
154	contradiction
155	neutral
156	entailment
157	entailment
158	contradiction
159	entailment
160	contradiction
161	entailment
162	contradiction
163	neutral
164	neutral
165	neutral
166	contradiction
167	entailment
168	contradiction
169	contradiction
170	neutral
171	neutral
172	contradiction
173	neutral
174	neutral
175	contradiction
176	contradiction
177	entailment
178	neutral
179	entailment
180	contradiction
181	contradiction
182	neutral
183	neutral
184	entailment
185	entailment
186	contradiction
187	entailment
188	neutral
189	neutral
190	neutral
191	contradiction
192	neutral
193	entailment
194	contradiction
195	entailment
196	entailment
197	neutral
198	entailment
199	entailment
200	neutral
201	neutral
202	entailment
203	neutral
204	entailment
205	neutral
206	entailment
207	contradiction
208	neutral
209	neutral
210	entailment
211	contradiction
212	entailment
213	neutral
214	entailment
215	contradiction
216	contradiction
217	entailment
218	contradiction
219	neutral
220	entailment
221	contradiction
222	entailment
223	contradiction
224	entailment
225	neutral
226	contradiction
227	neutral
228	entailment
229	neutral
230	neutral
231	neutral
232	entailment
233	entailment
234	neutral
235	contradiction
236	entailment
237	contradiction
238	neutral
239	entailment
240	contradiction
241	neutral
242	neutral
243	entailment
244	contradiction
245	neutral
246	contradiction
247	neutral
248	contradiction
249	entailment
250	entailment
251	neutral
252	neutral
253	contradiction
254	neutral
255	neutral
256	neutral
257	neutral
258	entailment
259	entailment
260	contradiction
261	entailment
262	neutral
263	entailment
264	entailment
265	neutral
266	contradiction
267	neutral
268	contradiction
269	entailment
270	entailment
271	contradiction
272	contradiction
273	contradiction
274	entailment
275	entailment
276	neutral
277	contradiction
278	entailment
279	entailment
280	entailment
281	entailment
282	contradiction
283	contradiction
284	contradiction
285	neutral
286	contradiction
287	contradiction
288	entailment
289	entailment
290	neutral
291	entailment
292	entailment
293	neutral
294	entailment
295	neutral
296	contradiction
297	contradiction
298	contradiction
299	contradiction
300	contradiction
301	neutral
302	neutral
303	contradiction
304	contradiction
305	entailment
306	entailment
307	entailment
308	contradiction
309	contradiction
310	entailment
311	contradiction
312	neutral
313	contradiction
314	entailment
315	contradiction
316	contradiction
317	entailment
318	neutral
319	neutral
320	contradiction
321	contradiction
322	contradiction
323	neutral
324	entailment
325	neutral
326	contradiction
327	neutral
328	neutral
329	entailment
330	neutral
331	contradiction
332	neutral
333	contradiction
334	contradiction
335	neutral
336	entailment
337	contradiction
338	contradiction
339	contradiction
340	entailment
341	neutral
342	contradiction
343	entailment
344	contradiction
345	contradiction
346	contradiction
347	entailment
348	contradiction
349	entailment
350	entailment
351	entailment
352	neutral
353	neutral
354	entailment
355	contradiction
356	entailment
357	contradiction
358	contradiction
359	neutral
360	neutral
361	contradiction
362	contradiction
363	neutral
364	contradiction
365	entailment
366	neutral
367	neutral
368	contradiction
369	neutral
370	entailment
371	neutral
372	entailment
373	entailment
374	neutral
375	contradiction
376	neutral
377	contradiction
378	contradiction
379	contradiction
380	contradiction
381	contradiction
382	neutral
383	contradiction
384	neutral
385	neutral
386	contradiction
387	contradiction
388	entailment
389	entailment
390	contradiction
391	neutral
392	contradiction
393	neutral
394	entailment
395	neutral
396	neutral
397	neutral
398	contradiction
399	contradiction
400	contradiction
401	entailment
402	neutral
403	neutral
404	entailment
405	neutral
406	entailment
407	entailment
408	neutral
409	entailment
410	entailment
411	contradiction
412	contradiction
413	contradiction
414	contradiction
415	contradiction
416	contradiction
417	entailment
418	entailment
419	entailment
420	entailment
421	entailment
422	entailment
423	contradiction
424	contradiction
425	neutral
426	contradiction
427	contradiction
428	neutral
429	entailment
430	contradiction
431	contradiction
432	contradiction
433	neutral
434	entailment
435	entailment
436	contradiction
437	neutral
438	contradiction
439	neutral
440	entailment
441	entailment
442	neutral
443	entailment
444	entailment
445	neutral
446	entailment
447	entailment
448	contradiction
449	contradiction
450	neutral
451	neutral
452	contradiction
453	neutral
454	contradiction
455	neutral
456	neutral
457	contradiction
458	entailment
459	neutral
460	contradiction
461	contradiction
462	contradiction
463	entailment
464	contradiction
465	neutral
466	contradiction
467	contradiction
468	neutral
469	neutral
470	entailment
471	neutral
472	contradiction
473	neutral
474	contradiction
475	neutral
476	entailment
477	contradiction
478	entailment
479	contradiction
480	neutral
481	contradiction
482	neutral
483	entailment
484	contradiction
485	entailment
486	entailment
487	contradiction
488	entailment
489	contradiction
490	neutral
491	contradiction
492	contradiction
493	entailment
494	contradiction
495	entailment
496	contradiction
497	neutral
498	neutral
499	neutral
500	contradiction
501	entailment
502	neutral
503	entailment
504	entailment
505	neutral
506	entailment
507	entailment
508	entailment
509	contradiction
510	contradiction
511	contradiction
512	entailment
513	entailment
514	neutral
515	entailment
516	neutral
517	neutral
518	neutral
519	entailment
520	contradiction
521	neutral
522	contradiction
523	contradiction
524	entailment
525	contradiction
526	entailment
527	entailment
528	contradiction
529	entailment
530	neutral
531	neutral
532	neutral
533	entailment
534	entailment
535	neutral
536	entailment
537	contradiction
538	contradiction
539	contradiction
540	contradiction
541	neutral
542	contradiction
543	neutral
544	entailment
545	entailment
546	entailment
547	contradiction
548	contradiction
549	neutral
550	contradiction
551	neutral
552	contradiction
553	entailment
554	neutral
555	contradiction
556	contradiction
557	contradiction
558	entailment
559	contradiction
560	contradiction
561	contradiction
562	neutral
563	neutral
564	contradiction
565	contradiction
566	entailment
567	entailment
568	contradiction
569	entailment
570	neutral
571	entailment
572	entailment
573	contradiction
574	contradiction
575	contradiction
576	neutral
577	contradiction
578	contradiction
579	neutral
580	neutral
581	contradiction
582	entailment
583	neutral
584	neutral
585	neutral
586	entailment
587	entailment
588	contradiction
589	entailment
590	entailment
591	entailment
592	contradiction
593	contradiction
594	entailment
595	entailment
596	contradiction
597	neutral
598	entailment
599	entailment
600	neutral
601	contradiction
602	entailment
603	contradiction
604	contradiction
605	contradiction
606	neutral
607	entailment
608	entailment
609	contradiction
610	entailment
611	contradiction
612	entailment
613	neutral
614	contradiction
615	entailment
616	neutral
617	contradiction
618	contradiction
619	neutral
620	contradiction
621	entailment
622	entailment
623	contradiction
624	contradiction
625	entailment
626	contradiction
627	neutral
628	neutral
629	neutral
630	entailment
631	neutral
632	entailment
633	entailment
634	neutral
635	entailment
636	neutral
637	entailment
638	neutral
639	contradiction
640	neutral
641	neutral
642	entailment
643	entailment
644	entailment
645	entailment
646	neutral
647	neutral
648	contradiction
649	entailment
650	entailment
651	contradiction
652	neutral
653	neutral
654	contradiction
655	contradiction
656	entailment
657	contradiction
658	neutral
659	contradiction
660	entailment
661	contradiction
662	contradiction
663	entailment
664	contradiction
665	entailment
666	neutral
667	contradiction
668	contradiction
669	neutral
670	neutral
671	neutral
672	contradiction
673	contradiction
674	entailment
675	contradiction
676	neutral
677	contradiction
678	entailment
679	neutral
680	entailment
681	entailment
682	entailment
683	neutral
684	neutral
685	contradiction
686	contradiction
687	contradiction
688	entailment
689	contradiction
690	neutral
691	neutral
692	contradiction
693	neutral
694	neutral
695	entailment
696	entailment
697	contradiction
698	entailment
699	contradiction
700	entailment
701	neutral
702	entailment
703	neutral
704	contradiction
705	contradiction
706	entailment
707	contradiction
708	contradiction
709	entailment
710	contradiction
711	contradiction
712	contradiction
713	contradiction
714	neutral
715	contradiction
716	entailment
717	neutral
718	neutral
719	entailment
720	contradiction
721	entailment
722	entailment
723	entailment
724	neutral
725	neutral
726	entailment
727	neutral
728	entailment
729	neutral
730	entailment
731	entailment
732	contradiction
733	contradiction
734	neutral
735	contradiction
736	contradiction
737	contradiction
738	entailment
739	contradiction
740	neutral
741	contradiction
742	neutral
743	contradiction
744	entailment
745	entailment
746	entailment
747	neutral
748	entailment
749	neutral
750	entailment
751	neutral
752	neutral
753	entailment
754	neutral
755	entailment
756	neutral
757	neutral
758	contradiction
759	neutral
760	neutral
761	neutral
762	neutral
763	contradiction
764	entailment
765	neutral
766	neutral
767	neutral
768	entailment
769	neutral
770	entailment
771	neutral
772	contradiction
773	contradiction
774	contradiction
775	entailment
776	neutral
777	contradiction
778	contradiction
779	entailment
780	contradiction
781	neutral
782	neutral
783	entailment
784	neutral
785	contradiction
786	neutral
787	entailment
788	neutral
789	entailment
790	neutral
791	entailment
792	contradiction
793	entailment
794	contradiction
795	contradiction
796	contradiction
797	neutral
798	contradiction
799	contradiction
800	neutral
801	contradiction
802	neutral
803	neutral
804	neutral
805	entailment
806	neutral
807	contradiction
808	entailment
809	contradiction
810	contradiction
811	entailment
812	entailment
813	entailment
814	entailment
815	entailment
816	entailment
817	entailment
818	entailment
819	neutral
820	neutral
821	contradiction
822	contradiction
823	neutral
824	entailment
825	contradiction
826	neutral
827	entailment
828	neutral
829	entailment
830	neutral
831	contradiction
832	neutral
833	neutral
834	contradiction
835	contradiction
836	neutral
837	neutral
838	contradiction
839	contradiction
840	contradiction
841	neutral
842	contradiction
843	neutral
844	contradiction
845	entailment
846	entailment
847	contradiction
848	contradiction
849	contradiction
850	contradiction
851	contradiction
852	neutral
853	entailment
854	contradiction
855	entailment
856	neutral
857	neutral
858	entailment
859	entailment
860	contradiction
861	contradiction
862	contradiction
863	contradiction
864	contradiction
865	entailment
866	neutral
867	entailment
868	neutral
869	contradiction
870	neutral
871	entailment
872	entailment
873	neutral
874	contradiction
875	contradiction
876	neutral
877	entailment
878	contradiction
879	contradiction
880	neutral
881	contradiction
882	entailment
883	neutral
884	neutral
885	neutral
886	neutral
887	neutral
888	contradiction
889	neutral
890	entailment
891	contradiction
892	entailment
893	contradiction
894	contradiction
895	entailment
896	entailment
897	entailment
898	neutral
899	neutral
900	neutral
901	neutral
902	neutral
903	neutral
904	entailment
905	entailment
906	neutral
907	entailment
908	entailment
909	entailment
910	entailment
911	neutral
912	neutral
913	entailment
914	entailment
915	neutral
916	neutral
917	entailment
918	neutral
919	neutral
920	entailment
921	neutral
922	neutral
923	contradiction
924	entailment
925	entailment
926	entailment
927	entailment
928	contradiction
929	entailment
930	contradiction
931	neutral
932	contradiction
933	neutral
934	contradiction
935	entailment
936	entailment
937	entailment
938	entailment
939	neutral
940	neutral
941	contradiction
942	contradiction
943	contradiction
944	neutral
945	neutral
946	contradiction
947	neutral
948	neutral
949	entailment
950	entailment
951	neutral
952	entailment
953	entailment
954	neutral
955	entailment
956	entailment
957	contradiction
958	entailment
959	neutral
960	neutral
961	contradiction
962	contradiction
963	entailment
964	entailment
965	contradiction
966	entailment
967	contradiction
968	neutral
969	neutral
970	contradiction
971	neutral
972	contradiction
973	entailment
974	contradiction
975	contradiction
976	neutral
977	contradiction
978	neutral
979	entailment
980	entailment
981	neutral
982	contradiction
983	contradiction
984	neutral
985	entailment
986	contradiction
987	entailment
988	entailment
989	neutral
990	entailment
991	contradiction
992	entailment
993	neutral
994	contradiction
995	contradiction
996	entailment
997	entailment
998	neutral
999	entailment
1000	entailment
1001	contradiction
1002	neutral
1003	entailment
1004	neutral
1005	neutral
1006	contradiction
1007	entailment
1008	contradiction
1009	neutral
1010	contradiction
1011	neutral
1012	neutral
1013	neutral
1014	contradiction
1015	entailment
1016	contradiction
1017	entailment
1018	contradiction
1019	entailment
1020	neutral
1021	entailment
1022	entailment
1023	contradiction
1024	entailment
1025	contradiction
1026	entailment
1027	entailment
1028	entailment
1029	contradiction
1030	neutral
1031	contradiction
1032	contradiction
1033	neutral
1034	contradiction
1035	contradiction
1036	contradiction
1037	contradiction
1038	contradiction
1039	entailment
1040	entailment
1041	neutral
1042	contradiction
1043	contradiction
1044	contradiction
1045	contradiction
1046	entailment
1047	entailment
1048	entailment
1049	contradiction
1050	contradiction
1051	entailment
1052	entailment
1053	entailment
1054	neutral
1055	neutral
1056	neutral
1057	neutral
1058	contradiction
1059	contradiction
1060	entailment
1061	contradiction
1062	entailment
1063	neutral
1064	entailment
1065	entailment
1066	contradiction
1067	entailment
1068	entailment
1069	entailment
1070	entailment
1071	contradiction
1072	neutral
1073	entailment
1074	contradiction
1075	entailment
1076	entailment
1077	entailment
1078	neutral
1079	contradiction
1080	contradiction
1081	entailment
1082	entailment
1083	entailment
1084	neutral
1085	contradiction
1086	entailment
1087	contradiction
1088	entailment
1089	entailment
1090	entailment
1091	entailment
1092	entailment
1093	contradiction
1094	contradiction
1095	contradiction
1096	neutral
1097	contradiction
1098	entailment
1099	neutral
1100	entailment
1101	entailment
1102	neutral
1103	neutral
1104	neutral
1105	neutral
1106	neutral
1107	entailment
1108	neutral
1109	neutral
1110	contradiction
1111	entailment
1112	neutral
1113	entailment
1114	neutral
1115	entailment
1116	contradiction
1117	contradiction
1118	neutral
1119	contradiction
1120	entailment
1121	neutral
1122	contradiction
1123	contradiction
1124	entailment
1125	neutral
1126	contradiction
1127	entailment
1128	contradiction
1129	contradiction
1130	entailment
1131	entailment
1132	entailment
1133	contradiction
1134	contradiction
1135	neutral
1136	entailment
1137	entailment
1138	neutral
1139	neutral
1140	neutral
1141	entailment
1142	neutral
1143	contradiction
1144	neutral
1145	entailment
1146	entailment
1147	entailment
1148	contradiction
1149	contradiction
1150	contradiction
1151	neutral
1152	entailment
1153	contradiction
1154	neutral
1155	entailment
1156	neutral
1157	neutral
1158	contradiction
1159	entailment
1160	contradiction
1161	neutral
1162	entailment
1163	neutral
1164	contradiction
1165	contradiction
1166	neutral
1167	entailment
1168	entailment
1169	neutral
1170	contradiction
1171	contradiction
1172	contradiction
1173	entailment
1174	contradiction
1175	neutral
1176	contradiction
1177	entailment
1178	entailment
1179	neutral
1180	contradiction
1181	neutral
1182	entailment
1183	contradiction
1184	entailment
1185	neutral
1186	contradiction
1187	contradiction
1188	neutral
1189	entailment
1190	neutral
1191	entailment
1192	entailment
1193	contradiction
1194	contradiction
1195	entailment
1196	contradiction
1197	neutral
1198	entailment
1199	neutral
1200	contradiction
1201	contradiction
1202	neutral
1203	entailment
1204	entailment
1205	neutral
1206	entailment
1207	neutral
1208	neutral
1209	entailment
1210	neutral
1211	contradiction
1212	neutral
1213	neutral
1214	neutral
1215	contradiction
1216	entailment
1217	entailment
1218	entailment
1219	contradiction
1220	neutral
1221	entailment
1222	contradiction
1223	entailment
1224	neutral
1225	entailment
1226	neutral
1227	neutral
1228	neutral
1229	neutral
1230	entailment
1231	entailment
1232	neutral
1233	contradiction
1234	neutral
1235	entailment
1236	entailment
1237	contradiction
1238	neutral
1239	contradiction
1240	contradiction
1241	contradiction
1242	entailment
1243	neutral
1244	entailment
1245	contradiction
1246	neutral
1247	entailment
1248	neutral
1249	contradiction
1250	contradiction
1251	neutral
1252	neutral
1253	neutral
1254	entailment
1255	entailment
1256	contradiction
1257	neutral
1258	neutral
1259	neutral
1260	entailment
1261	entailment
1262	entailment
1263	neutral
1264	entailment
1265	neutral
1266	entailment
1267	neutral
1268	neutral
1269	entailment
1270	contradiction
1271	contradiction
1272	contradiction
1273	contradiction
1274	contradiction
1275	neutral
1276	contradiction
1277	contradiction
1278	contradiction
1279	contradiction
1280	entailment
1281	entailment
1282	neutral
1283	entailment
1284	entailment
1285	contradiction
1286	entailment
1287	entailment
1288	neutral
1289	contradiction
1290	neutral
1291	neutral
1292	contradiction
1293	contradiction
1294	contradiction
1295	neutral
1296	contradiction
1297	neutral
1298	contradiction
1299	contradiction
1300	neutral
1301	contradiction
1302	contradiction
1303	contradiction
1304	neutral
1305	entailment
1306	entailment
1307	entailment
1308	contradiction
1309	contradiction
1310	contradiction
1311	neutral
1312	contradiction
1313	contradiction
1314	contradiction
1315	contradiction
1316	contradiction
1317	entailment
1318	entailment
1319	entailment
1320	neutral
1321	contradiction
1322	contradiction
1323	contradiction
1324	contradiction
1325	contradiction
1326	neutral
1327	contradiction
1328	entailment
1329	contradiction
1330	neutral
1331	neutral
1332	contradiction
1333	entailment
1334	neutral
1335	neutral
1336	contradiction
1337	entailment
1338	entailment
1339	neutral
1340	contradiction
1341	contradiction
1342	contradiction
1343	entailment
1344	entailment
1345	neutral
1346	contradiction
1347	neutral
1348	entailment
1349	neutral
1350	contradiction
1351	neutral
1352	contradiction
1353	neutral
1354	entailment
1355	neutral
1356	contradiction
1357	entailment
1358	contradiction
1359	neutral
1360	neutral
1361	neutral
1362	neutral
1363	entailment
1364	entailment
1365	contradiction
1366	contradiction
1367	entailment
1368	contradiction
1369	entailment
1370	entailment
1371	entailment
1372	contradiction
1373	neutral
1374	entailment
1375	contradiction
1376	contradiction
1377	entailment
1378	neutral
1379	contradiction
1380	contradiction
1381	entailment
1382	entailment
1383	neutral
1384	neutral
1385	entailment
1386	contradiction
1387	contradiction
1388	neutral
1389	contradiction
1390	contradiction
1391	neutral
1392	neutral
1393	contradiction
1394	contradiction
1395	neutral
1396	neutral
1397	entailment
1398	entailment
1399	contradiction
1400	entailment
1401	entailment
1402	neutral
1403	contradiction
1404	entailment
1405	contradiction
1406	neutral
1407	entailment
1408	neutral
1409	contradiction
1410	entailment
1411	entailment
1412	entailment
1413	neutral
1414	entailment
1415	entailment
1416	entailment
1417	contradiction
1418	neutral
1419	contradiction
1420	contradiction
1421	contradiction
1422	neutral
1423	contradiction
1424	neutral
1425	entailment
1426	entailment
1427	entailment
1428	contradiction
1429	contradiction
1430	contradiction
1431	neutral
1432	contradiction
1433	contradiction
1434	entailment
1435	contradiction
1436	contradiction
1437	contradiction
1438	entailment
1439	entailment
1440	neutral
1441	contradiction
1442	contradiction
1443	entailment
1444	entailment
1445	entailment
1446	neutral
1447	contradiction
1448	entailment
1449	entailment
1450	contradiction
1451	neutral
1452	contradiction
1453	contradiction
1454	contradiction
1455	entailment
1456	entailment
1457	neutral
1458	entailment
1459	entailment
1460	neutral
1461	entailment
1462	contradiction
1463	contradiction
1464	entailment
1465	neutral
1466	contradiction
1467	contradiction
1468	entailment
1469	neutral
1470	entailment
1471	neutral
1472	entailment
1473	contradiction
1474	entailment
1475	neutral
1476	entailment
1477	neutral
1478	entailment
1479	entailment
1480	entailment
1481	entailment
1482	contradiction
1483	contradiction
1484	entailment
1485	entailment
1486	entailment
1487	contradiction
1488	entailment
1489	contradiction
1490	entailment
1491	neutral
1492	neutral
1493	entailment
1494	entailment
1495	contradiction
1496	entailment
1497	contradiction
1498	neutral
1499	entailment
1500	entailment
1501	neutral
1502	neutral
1503	contradiction
1504	entailment
1505	entailment
1506	contradiction
1507	entailment
1508	neutral
1509	entailment
1510	contradiction
1511	neutral
1512	contradiction
1513	neutral
1514	entailment
1515	entailment
1516	contradiction
1517	neutral
1518	contradiction
1519	entailment
1520	entailment
1521	entailment
1522	contradiction
1523	contradiction
1524	contradiction
1525	neutral
1526	entailment
1527	contradiction
1528	entailment
1529	contradiction
1530	neutral
1531	contradiction
1532	entailment
1533	entailment
1534	entailment
1535	neutral
1536	contradiction
1537	neutral
1538	entailment
1539	contradiction
1540	entailment
1541	neutral
1542	contradiction
1543	contradiction
1544	contradiction
1545	neutral
1546	contradiction
1547	neutral
1548	neutral
1549	neutral
1550	entailment
1551	contradiction
1552	contradiction
1553	contradiction
1554	entailment
1555	contradiction
1556	contradiction
1557	entailment
1558	entailment
1559	neutral
1560	entailment
1561	neutral
1562	neutral
1563	entailment
1564	entailment
1565	contradiction
1566	contradiction
1567	entailment
1568	neutral
1569	contradiction
1570	entailment
1571	entailment
1572	entailment
1573	contradiction
1574	contradiction
1575	neutral
1576	contradiction
1577	neutral
1578	contradiction
1579	entailment
1580	neutral
1581	entailment
1582	neutral
1583	entailment
1584	contradiction
1585	neutral
1586	entailment
1587	contradiction
1588	neutral
1589	contradiction
1590	entailment
1591	entailment
1592	entailment
1593	entailment
1594	contradiction
1595	contradiction
1596	contradiction
1597	entailment
1598	entailment
1599	contradiction
1600	entailment
1601	contradiction
1602	neutral
1603	entailment
1604	neutral
1605	contradiction
1606	contradiction
1607	contradiction
1608	contradiction
1609	neutral
1610	entailment
1611	entailment
1612	entailment
1613	contradiction
1614	entailment
1615	entailment
1616	neutral
1617	entailment
1618	entailment
1619	contradiction
1620	neutral
1621	neutral
1622	neutral
1623	contradiction
1624	entailment
1625	neutral
1626	contradiction
1627	entailment
1628	neutral
1629	neutral
1630	contradiction
1631	neutral
1632	entailment
1633	entailment
1634	neutral
1635	entailment
1636	entailment
1637	neutral
1638	neutral
1639	neutral
1640	neutral
1641	neutral
1642	contradiction
1643	entailment
1644	contradiction
1645	contradiction
1646	neutral
1647	contradiction
1648	neutral
1649	entailment
1650	contradiction
1651	neutral
1652	neutral
1653	entailment
1654	contradiction
1655	contradiction
1656	neutral
1657	contradiction
1658	contradiction
1659	entailment
1660	entailment
1661	neutral
1662	entailment
1663	entailment
1664	neutral
1665	contradiction
1666	entailment
1667	entailment
1668	neutral
1669	neutral
1670	entailment
1671	neutral
1672	contradiction
1673	entailment
1674	contradiction
1675	neutral
1676	neutral
1677	contradiction
1678	neutral
1679	contradiction
1680	contradiction
1681	entailment
1682	contradiction
1683	neutral
1684	neutral
1685	entailment
1686	neutral
1687	entailment
1688	entailment
1689	neutral
1690	contradiction
1691	contradiction
1692	contradiction
1693	contradiction
1694	neutral
1695	contradiction
1696	entailment
1697	contradiction
1698	entailment
1699	entailment
1700	entailment
1701	entailment
1702	contradiction
1703	entailment
1704	entailment
1705	entailment
1706	entailment
1707	neutral
1708	neutral
1709	neutral
1710	neutral
1711	entailment
1712	contradiction
1713	neutral
1714	contradiction
1715	contradiction
1716	contradiction
1717	neutral
1718	contradiction
1719	entailment
1720	neutral
1721	contradiction
1722	contradiction
1723	neutral
1724	contradiction
1725	contradiction
1726	neutral
1727	contradiction
1728	entailment
1729	neutral
1730	entailment
1731	contradiction
1732	neutral
1733	neutral
1734	contradiction
1735	contradiction
1736	neutral
1737	entailment
1738	neutral
1739	neutral
1740	neutral
1741	contradiction
1742	contradiction
1743	neutral
1744	neutral
1745	neutral
1746	contradiction
1747	entailment
1748	neutral
1749	entailment
1750	entailment
1751	entailment
1752	neutral
1753	entailment
1754	contradiction
1755	neutral
1756	neutral
1757	contradiction
1758	contradiction
1759	neutral
1760	contradiction
1761	contradiction
1762	entailment
1763	entailment
1764	contradiction
1765	contradiction
1766	entailment
1767	entailment
1768	entailment
1769	neutral
1770	neutral
1771	contradiction
1772	neutral
1773	entailment
1774	entailment
1775	contradiction
1776	contradiction
1777	contradiction
1778	neutral
1779	contradiction
1780	neutral
1781	contradiction
1782	contradiction
1783	neutral
1784	neutral
1785	contradiction
1786	entailment
1787	entailment
1788	neutral
1789	contradiction
1790	contradiction
1791	entailment
1792	contradiction
1793	contradiction
1794	entailment
1795	neutral
1796	neutral
1797	entailment
1798	neutral
1799	contradiction
1800	entailment
1801	entailment
1802	neutral
1803	neutral
1804	contradiction
1805	neutral
1806	contradiction
1807	contradiction
1808	contradiction
1809	contradiction
1810	entailment
1811	neutral
1812	contradiction
1813	entailment
1814	contradiction
1815	entailment
1816	neutral
1817	neutral
1818	contradiction
1819	neutral
1820	entailment
1821	contradiction
1822	contradiction
1823	entailment
1824	neutral
1825	entailment
1826	entailment
1827	contradiction
1828	contradiction
1829	contradiction
1830	contradiction
1831	entailment
1832	neutral
1833	entailment
1834	contradiction
1835	neutral
1836	contradiction
1837	entailment
1838	entailment
1839	neutral
1840	contradiction
1841	contradiction
1842	neutral
1843	entailment
1844	entailment
1845	neutral
1846	contradiction
1847	neutral
1848	entailment
1849	entailment
1850	entailment
1851	entailment
1852	entailment
1853	entailment
1854	contradiction
1855	neutral
1856	contradiction
1857	entailment
1858	entailment
1859	contradiction
1860	entailment
1861	contradiction
1862	entailment
1863	entailment
1864	contradiction
1865	contradiction
1866	contradiction
1867	entailment
1868	entailment
1869	contradiction
1870	entailment
1871	contradiction
1872	entailment
1873	entailment
1874	contradiction
1875	neutral
1876	neutral
1877	contradiction
1878	entailment
1879	entailment
1880	entailment
1881	neutral
1882	neutral
1883	neutral
1884	entailment
1885	neutral
1886	entailment
1887	entailment
1888	contradiction
1889	contradiction
1890	neutral
1891	neutral
1892	neutral
1893	entailment
1894	entailment
1895	contradiction
1896	entailment
1897	entailment
1898	contradiction
1899	contradiction
1900	entailment
1901	entailment
1902	contradiction
1903	neutral
1904	contradiction
1905	contradiction
1906	entailment
1907	contradiction
1908	entailment
1909	neutral
1910	neutral
1911	neutral
1912	entailment
1913	entailment
1914	neutral
1915	neutral
1916	contradiction
1917	entailment
1918	neutral
1919	neutral
1920	neutral
1921	neutral
1922	contradiction
1923	contradiction
1924	entailment
1925	neutral
1926	neutral
1927	contradiction
1928	contradiction
1929	contradiction
1930	contradiction
1931	entailment
1932	contradiction
1933	contradiction
1934	neutral
1935	neutral
1936	contradiction
1937	neutral
1938	entailment
1939	contradiction
1940	neutral
1941	neutral
1942	entailment
1943	entailment
1944	entailment
1945	entailment
1946	neutral
1947	contradiction
1948	neutral
1949	entailment
1950	contradiction
1951	entailment
1952	entailment
1953	entailment
1954	contradiction
1955	entailment
1956	contradiction
1957	entailment
1958	entailment
1959	contradiction
1960	entailment
1961	entailment
1962	contradiction
1963	entailment
1964	contradiction
1965	entailment
1966	contradiction
1967	contradiction
1968	neutral
1969	neutral
1970	neutral
1971	entailment
1972	contradiction
1973	neutral
1974	contradiction
1975	contradiction
1976	contradiction
1977	contradiction
1978	contradiction
1979	neutral
1980	entailment
1981	contradiction
1982	entailment
1983	entailment
1984	entailment
1985	entailment
1986	neutral
1987	entailment
1988	neutral
1989	contradiction
1990	contradiction
1991	neutral
1992	contradiction
1993	entailment
1994	entailment
1995	neutral
1996	contradiction
1997	contradiction
1998	entailment
1999	neutral
2000	contradiction
2001	contradiction
2002	neutral
2003	neutral
2004	neutral
2005	contradiction
2006	neutral
2007	entailment
2008	neutral
2009	contradiction
2010	entailment
2011	contradiction
2012	entailment
2013	contradiction
2014	contradiction
2015	neutral
2016	neutral
2017	contradiction
2018	contradiction
2019	neutral
2020	entailment
2021	entailment
2022	contradiction
2023	contradiction
2024	contradiction
2025	entailment
2026	entailment
2027	neutral
2028	neutral
2029	neutral
2030	contradiction
2031	neutral
2032	contradiction
2033	contradiction
2034	contradiction
2035	entailment
2036	contradiction
2037	contradiction
2038	contradiction
2039	contradiction
2040	entailment
2041	entailment
2042	contradiction
2043	entailment
2044	entailment
2045	contradiction
2046	entailment
2047	neutral
2048	neutral
2049	neutral
2050	contradiction
2051	entailment
2052	entailment
2053	entailment
2054	neutral
2055	entailment
2056	contradiction
2057	entailment
2058	entailment
2059	contradiction
2060	neutral
2061	neutral
2062	contradiction
2063	contradiction
2064	entailment
2065	neutral
2066	neutral
2067	entailment
2068	neutral
2069	neutral
2070	contradiction
2071	entailment
2072	neutral
2073	contradiction
2074	neutral
2075	neutral
2076	contradiction
2077	entailment
2078	neutral
2079	neutral
2080	neutral
2081	neutral
2082	entailment
2083	neutral
2084	neutral
2085	neutral
2086	contradiction
2087	entailment
2088	entailment
2089	neutral
2090	neutral
2091	contradiction
2092	contradiction
2093	entailment
2094	contradiction
2095	entailment
2096	contradiction
2097	entailment
2098	contradiction
2099	contradiction
2100	contradiction
2101	contradiction
2102	contradiction
2103	neutral
2104	neutral
2105	entailment
2106	entailment
2107	entailment
2108	contradiction
2109	entailment
2110	entailment
2111	entailment
2112	contradiction
2113	entailment
2114	contradiction
2115	entailment
2116	neutral
2117	neutral
2118	contradiction
2119	contradiction
2120	entailment
2121	neutral
2122	contradiction
2123	contradiction
2124	entailment
2125	neutral
2126	entailment
2127	entailment
2128	entailment
2129	entailment
2130	contradiction
2131	contradiction
2132	neutral
2133	contradiction
2134	contradiction
2135	entailment
2136	contradiction
2137	neutral
2138	neutral
2139	contradiction
2140	neutral
2141	entailment
2142	contradiction
2143	entailment
2144	entailment
2145	neutral
2146	contradiction
2147	contradiction
2148	neutral
2149	entailment
2150	entailment
2151	entailment
2152	neutral
2153	entailment
2154	contradiction
2155	contradiction
2156	entailment
2157	entailment
2158	neutral
2159	neutral
2160	neutral
2161	contradiction
2162	neutral
2163	entailment
2164	contradiction
2165	neutral
2166	neutral
2167	contradiction
2168	entailment
2169	entailment
2170	neutral
2171	entailment
2172	entailment
2173	entailment
2174	entailment
2175	contradiction
2176	contradiction
2177	contradiction
2178	entailment
2179	neutral
2180	entailment
2181	neutral
2182	neutral
2183	entailment
2184	contradiction
2185	entailment
2186	neutral
2187	contradiction
2188	contradiction
2189	entailment
2190	entailment
2191	neutral
2192	contradiction
2193	entailment
2194	contradiction
2195	entailment
2196	neutral
2197	contradiction
2198	contradiction
2199	contradiction
2200	contradiction
2201	entailment
2202	entailment
2203	contradiction
2204	contradiction
2205	contradiction
2206	entailment
2207	neutral
2208	entailment
2209	neutral
2210	contradiction
2211	neutral
2212	entailment
2213	entailment
2214	neutral
2215	neutral
2216	contradiction
2217	entailment
2218	entailment
2219	entailment
2220	entailment
2221	neutral
2222	neutral
2223	entailment
2224	contradiction
2225	neutral
2226	contradiction
2227	entailment
2228	entailment
2229	entailment
2230	neutral
2231	contradiction
2232	neutral
2233	neutral
2234	entailment
2235	entailment
2236	contradiction
2237	neutral
2238	entailment
2239	contradiction
2240	neutral
2241	neutral
2242	entailment
2243	neutral
2244	neutral
2245	neutral
2246	contradiction
2247	contradiction
2248	contradiction
2249	contradiction
2250	entailment
2251	contradiction
2252	neutral
2253	entailment
2254	contradiction
2255	neutral
2256	contradiction
2257	entailment
2258	neutral
2259	entailment
2260	entailment
2261	contradiction
2262	contradiction
2263	entailment
2264	neutral
2265	neutral
2266	contradiction
2267	entailment
2268	entailment
2269	contradiction
2270	entailment
2271	neutral
2272	contradiction
2273	entailment
2274	neutral
2275	contradiction
2276	neutral
2277	contradiction
2278	contradiction
2279	contradiction
2280	entailment
2281	contradiction
2282	neutral
2283	contradiction
2284	entailment
2285	contradiction
2286	contradiction
2287	entailment
2288	contradiction
2289	neutral
2290	contradiction
2291	entailment
2292	entailment
2293	contradiction
2294	entailment
2295	entailment
2296	entailment
2297	entailment
2298	entailment
2299	entailment
2300	entailment
2301	contradiction
2302	entailment
2303	neutral
2304	contradiction
2305	entailment
2306	entailment
2307	neutral
2308	entailment
2309	neutral
2310	entailment
2311	contradiction
2312	entailment
2313	contradiction
2314	entailment
2315	entailment
2316	neutral
2317	entailment
2318	entailment
2319	contradiction
2320	contradiction
2321	neutral
2322	contradiction
2323	contradiction
2324	neutral
2325	neutral
2326	entailment
2327	neutral
2328	neutral
2329	entailment
2330	entailment
2331	contradiction
2332	entailment
2333	entailment
2334	neutral
2335	neutral
2336	neutral
2337	contradiction
2338	contradiction
2339	contradiction
2340	contradiction
2341	contradiction
2342	neutral
2343	entailment
2344	neutral
2345	contradiction
2346	neutral
2347	entailment
2348	entailment
2349	entailment
2350	neutral
2351	entailment
2352	neutral
2353	neutral
2354	neutral
2355	contradiction
2356	neutral
2357	contradiction
2358	entailment
2359	neutral
2360	contradiction
2361	entailment
2362	contradiction
2363	neutral
2364	neutral
2365	entailment
2366	contradiction
2367	contradiction
2368	contradiction
2369	entailment
2370	entailment
2371	entailment
2372	neutral
2373	entailment
2374	entailment
2375	neutral
2376	contradiction
2377	neutral
2378	neutral
2379	neutral
2380	neutral
2381	neutral
2382	neutral
2383	contradiction
2384	neutral
2385	contradiction
2386	contradiction
2387	contradiction
2388	contradiction
2389	contradiction
2390	neutral
2391	neutral
2392	entailment
2393	entailment
2394	entailment
2395	contradiction
2396	neutral
2397	entailment
2398	neutral
2399	entailment
2400	entailment
2401	neutral
2402	contradiction
2403	neutral
2404	entailment
2405	contradiction
2406	contradiction
2407	neutral
2408	contradiction
2409	neutral
2410	entailment
2411	contradiction
2412	contradiction
2413	contradiction
2414	contradiction
2415	contradiction
2416	neutral
2417	contradiction
2418	contradiction
2419	entailment
2420	contradiction
2421	contradiction
2422	contradiction
2423	contradiction
2424	neutral
2425	entailment
2426	entailment
2427	neutral
2428	entailment
2429	contradiction
2430	neutral
2431	neutral
2432	contradiction
2433	contradiction
2434	contradiction
2435	contradiction
2436	contradiction
2437	neutral
2438	entailment
2439	entailment
2440	neutral
2441	entailment
2442	entailment
2443	neutral
2444	neutral
2445	entailment
2446	entailment
2447	entailment
2448	neutral
2449	contradiction
2450	neutral
2451	neutral
2452	contradiction
2453	neutral
2454	contradiction
2455	entailment
2456	neutral
2457	neutral
2458	neutral
2459	neutral
2460	neutral
2461	neutral
2462	contradiction
2463	entailment
2464	entailment
2465	entailment
2466	neutral
2467	entailment
2468	entailment
2469	neutral
2470	neutral
2471	neutral
2472	contradiction
2473	contradiction
2474	neutral
2475	entailment
2476	contradiction
2477	contradiction
2478	contradiction
2479	entailment
2480	entailment
2481	entailment
2482	neutral
2483	entailment
2484	neutral
2485	entailment
2486	contradiction
2487	entailment
2488	contradiction
2489	neutral
2490	contradiction
2491	contradiction
2492	entailment
2493	contradiction
2494	contradiction
2495	contradiction
2496	neutral
2497	entailment
2498	contradiction
2499	contradiction
2500	entailment
2501	entailment
2502	neutral
2503	entailment
2504	neutral
2505	contradiction
2506	contradiction
2507	neutral
2508	contradiction
2509	neutral
2510	neutral
2511	neutral
2512	contradiction
2513	entailment
2514	neutral
2515	contradiction
2516	neutral
2517	neutral
2518	entailment
2519	contradiction
2520	contradiction
2521	entailment
2522	contradiction
2523	neutral
2524	contradiction
2525	entailment
2526	contradiction
2527	entailment
2528	contradiction
2529	neutral
2530	entailment
2531	neutral
2532	contradiction
2533	neutral
2534	entailment
2535	entailment
2536	neutral
2537	neutral
2538	neutral
2539	contradiction
2540	neutral
2541	neutral
2542	entailment
2543	neutral
2544	neutral
2545	neutral
2546	entailment
2547	entailment
2548	contradiction
2549	contradiction
2550	contradiction
2551	entailment
2552	entailment
2553	contradiction
2554	entailment
2555	entailment
2556	neutral
2557	contradiction
2558	entailment
2559	contradiction
2560	contradiction
2561	contradiction
2562	neutral
2563	entailment
2564	neutral
2565	neutral
2566	entailment
2567	entailment
2568	entailment
2569	entailment
2570	neutral
2571	entailment
2572	entailment
2573	entailment
2574	contradiction
2575	entailment
2576	neutral
2577	contradiction
2578	entailment
2579	entailment
2580	neutral
2581	neutral
2582	contradiction
2583	entailment
2584	entailment
2585	neutral
2586	neutral
2587	entailment
2588	contradiction
2589	neutral
2590	contradiction
2591	neutral
2592	contradiction
2593	entailment
2594	contradiction
2595	entailment
2596	entailment
2597	contradiction
2598	neutral
2599	entailment
2600	entailment
2601	entailment
2602	contradiction
2603	entailment
2604	entailment
2605	contradiction
2606	neutral
2607	entailment
2608	neutral
2609	entailment
2610	neutral
2611	entailment
2612	contradiction
2613	neutral
2614	contradiction
2615	entailment
2616	contradiction
2617	contradiction
2618	contradiction
2619	entailment
2620	contradiction
2621	entailment
2622	neutral
2623	entailment
2624	entailment
2625	entailment
2626	neutral
2627	entailment
2628	entailment
2629	neutral
2630	contradiction
2631	contradiction
2632	contradiction
2633	contradiction
2634	contradiction
2635	neutral
2636	contradiction
2637	entailment
2638	neutral
2639	entailment
2640	contradiction
2641	contradiction
2642	neutral
2643	entailment
2644	contradiction
2645	neutral
2646	entailment
2647	contradiction
2648	neutral
2649	contradiction
2650	contradiction
2651	neutral
2652	neutral
2653	contradiction
2654	entailment
2655	neutral
2656	contradiction
2657	contradiction
2658	contradiction
2659	entailment
2660	neutral
2661	neutral
2662	neutral
2663	entailment
2664	entailment
2665	contradiction
2666	entailment
2667	neutral
2668	entailment
2669	entailment
2670	contradiction
2671	contradiction
2672	contradiction
2673	neutral
2674	contradiction
2675	entailment
2676	contradiction
2677	neutral
2678	neutral
2679	neutral
2680	neutral
2681	neutral
2682	neutral
2683	entailment
2684	entailment
2685	contradiction
2686	contradiction
2687	contradiction
2688	entailment
2689	contradiction
2690	neutral
2691	neutral
2692	entailment
2693	contradiction
2694	contradiction
2695	neutral
2696	entailment
2697	contradiction
2698	entailment
2699	contradiction
2700	neutral
2701	contradiction
2702	neutral
2703	contradiction
2704	contradiction
2705	entailment
2706	neutral
2707	entailment
2708	contradiction
2709	contradiction
2710	neutral
2711	neutral
2712	entailment
2713	entailment
2714	contradiction
2715	entailment
2716	contradiction
2717	entailment
2718	neutral
2719	entailment
2720	contradiction
2721	contradiction
2722	contradiction
2723	entailment
2724	entailment
2725	neutral
2726	neutral
2727	entailment
2728	entailment
2729	contradiction
2730	neutral
2731	entailment
2732	contradiction
2733	neutral
2734	neutral
2735	entailment
2736	entailment
2737	contradiction
2738	neutral
2739	neutral
2740	neutral
2741	neutral
2742	neutral
2743	neutral
2744	entailment
2745	contradiction
2746	contradiction
2747	entailment
2748	neutral
2749	neutral
2750	contradiction
2751	neutral
2752	neutral
2753	entailment
2754	neutral
2755	neutral
2756	entailment
2757	entailment
2758	contradiction
2759	contradiction
2760	entailment
2761	contradiction
2762	entailment
2763	neutral
2764	entailment
2765	entailment
2766	entailment
2767	entailment
2768	neutral
2769	contradiction
2770	contradiction
2771	entailment
2772	contradiction
2773	neutral
2774	contradiction
2775	contradiction
2776	neutral
2777	entailment
2778	neutral
2779	entailment
2780	neutral
2781	neutral
2782	contradiction
2783	entailment
2784	entailment
2785	entailment
2786	contradiction
2787	neutral
2788	entailment
2789	neutral
2790	entailment
2791	neutral
2792	neutral
2793	contradiction
2794	contradiction
2795	entailment
2796	entailment
2797	neutral
2798	contradiction
2799	neutral
2800	entailment
2801	neutral
2802	neutral
2803	entailment
2804	entailment
2805	entailment
2806	entailment
2807	contradiction
2808	contradiction
2809	neutral
2810	neutral
2811	entailment
2812	neutral
2813	entailment
2814	neutral
2815	entailment
2816	entailment
2817	neutral
2818	neutral
2819	neutral
2820	neutral
2821	contradiction
2822	entailment
2823	contradiction
2824	contradiction
2825	contradiction
2826	entailment
2827	entailment
2828	neutral
2829	entailment
2830	contradiction
2831	neutral
2832	neutral
2833	neutral
2834	entailment
2835	neutral
2836	entailment
2837	contradiction
2838	neutral
2839	contradiction
2840	contradiction
2841	contradiction
2842	entailment
2843	neutral
2844	neutral
2845	neutral
2846	entailment
2847	contradiction
2848	entailment
2849	contradiction
2850	entailment
2851	contradiction
2852	contradiction
2853	contradiction
2854	entailment
2855	entailment
2856	contradiction
2857	contradiction
2858	entailment
2859	contradiction
2860	entailment
2861	contradiction
2862	contradiction
2863	entailment
2864	neutral
2865	contradiction
2866	entailment
2867	contradiction
2868	contradiction
2869	neutral
2870	neutral
2871	neutral
2872	neutral
2873	neutral
2874	entailment
2875	contradiction
2876	entailment
2877	contradiction
2878	contradiction
2879	neutral
2880	entailment
2881	entailment
2882	contradiction
2883	contradiction
2884	neutral
2885	neutral
2886	neutral
2887	entailment
2888	neutral
2889	neutral
2890	contradiction
2891	contradiction
2892	entailment
2893	neutral
2894	contradiction
2895	entailment
2896	entailment
2897	neutral
2898	neutral
2899	entailment
2900	entailment
2901	entailment
2902	entailment
2903	entailment
2904	neutral
2905	neutral
2906	contradiction
2907	entailment
2908	contradiction
2909	neutral
2910	entailment
2911	neutral
2912	neutral
2913	neutral
2914	entailment
2915	neutral
2916	contradiction
2917	entailment
2918	contradiction
2919	contradiction
2920	neutral
2921	neutral
2922	contradiction
2923	contradiction
2924	contradiction
2925	contradiction
2926	contradiction
2927	contradiction
2928	contradiction
2929	entailment
2930	neutral
2931	contradiction
2932	neutral
2933	entailment
2934	entailment
2935	neutral
2936	neutral
2937	entailment
2938	entailment
2939	entailment
2940	entailment
2941	contradiction
2942	neutral
2943	contradiction
2944	entailment
2945	entailment
2946	contradiction
2947	entailment
2948	contradiction
2949	neutral
2950	contradiction
2951	contradiction
2952	entailment
2953	contradiction
2954	neutral
2955	contradiction
2956	contradiction
2957	neutral
2958	contradiction
2959	neutral
2960	neutral
2961	neutral
2962	entailment
2963	entailment
2964	contradiction
2965	entailment
2966	entailment
2967	entailment
2968	neutral
2969	contradiction
2970	entailment
2971	entailment
2972	contradiction
2973	contradiction
2974	neutral
2975	entailment
2976	contradiction
2977	neutral
2978	contradiction
2979	neutral
2980	contradiction
2981	contradiction
2982	contradiction
2983	contradiction
2984	neutral
2985	contradiction
2986	entailment
2987	contradiction
2988	neutral
2989	neutral
2990	neutral
2991	entailment
2992	entailment
2993	contradiction
2994	contradiction
2995	neutral
2996	contradiction
2997	entailment
2998	entailment
2999	entailment
3000	neutral
3001	entailment
3002	entailment
3003	contradiction
3004	contradiction
3005	neutral
3006	entailment
3007	contradiction
3008	neutral
3009	contradiction
3010	contradiction
3011	neutral
3012	neutral
3013	neutral
3014	contradiction
3015	neutral
3016	neutral
3017	neutral
3018	contradiction
3019	entailment
3020	neutral
3021	contradiction
3022	neutral
3023	contradiction
3024	contradiction
3025	entailment
3026	entailment
3027	contradiction
3028	neutral
3029	entailment
3030	entailment
3031	entailment
3032	contradiction
3033	neutral
3034	neutral
3035	contradiction
3036	contradiction
3037	contradiction
3038	entailment
3039	contradiction
3040	neutral
3041	entailment
3042	entailment
3043	contradiction
3044	neutral
3045	entailment
3046	contradiction
3047	neutral
3048	entailment
3049	entailment
3050	neutral
3051	neutral
3052	contradiction
3053	entailment
3054	entailment
3055	contradiction
3056	contradiction
3057	entailment
3058	neutral
3059	contradiction
3060	contradiction
3061	contradiction
3062	neutral
3063	contradiction
3064	contradiction
3065	neutral
3066	entailment
3067	contradiction
3068	entailment
3069	neutral
3070	entailment
3071	contradiction
3072	neutral
3073	contradiction
3074	contradiction
3075	entailment
3076	neutral
3077	entailment
3078	entailment
3079	neutral
3080	entailment
3081	neutral
3082	neutral
3083	entailment
3084	neutral
3085	entailment
3086	contradiction
3087	contradiction
3088	entailment
3089	neutral
3090	neutral
3091	entailment
3092	neutral
3093	entailment
3094	contradiction
3095	contradiction
3096	contradiction
3097	contradiction
3098	neutral
3099	entailment
3100	neutral
3101	neutral
3102	contradiction
3103	neutral
3104	neutral
3105	entailment
3106	contradiction
3107	entailment
3108	entailment
3109	neutral
3110	entailment
3111	neutral
3112	neutral
3113	contradiction
3114	contradiction
3115	contradiction
3116	neutral
3117	neutral
3118	neutral
3119	contradiction
3120	neutral
3121	contradiction
3122	entailment
3123	contradiction
3124	contradiction
3125	entailment
3126	entailment
3127	entailment
3128	contradiction
3129	entailment
3130	contradiction
3131	entailment
3132	contradiction
3133	neutral
3134	neutral
3135	contradiction
3136	contradiction
3137	neutral
3138	neutral
3139	contradiction
3140	neutral
3141	neutral
3142	contradiction
3143	entailment
3144	neutral
3145	contradiction
3146	entailment
3147	neutral
3148	entailment
3149	entailment
3150	contradiction
3151	contradiction
3152	contradiction
3153	entailment
3154	contradiction
3155	entailment
3156	neutral
3157	entailment
3158	contradiction
3159	neutral
3160	contradiction
3161	contradiction
3162	neutral
3163	contradiction
3164	entailment
3165	contradiction
3166	entailment
3167	contradiction
3168	entailment
3169	entailment
3170	neutral
3171	entailment
3172	entailment
3173	entailment
3174	contradiction
3175	neutral
3176	entailment
3177	contradiction
3178	entailment
3179	contradiction
3180	neutral
3181	entailment
3182	neutral
3183	contradiction
3184	entailment
3185	neutral
3186	entailment
3187	contradiction
3188	neutral
3189	contradiction
3190	contradiction
3191	neutral
3192	entailment
3193	neutral
3194	contradiction
3195	neutral
3196	neutral
3197	contradiction
3198	entailment
3199	contradiction
3200	entailment
3201	contradiction
3202	contradiction
3203	neutral
3204	neutral
3205	neutral
3206	contradiction
3207	neutral
3208	entailment
3209	contradiction
3210	neutral
3211	entailment
3212	entailment
3213	contradiction
3214	entailment
3215	neutral
3216	neutral
3217	contradiction
3218	contradiction
3219	entailment
3220	entailment
3221	entailment
3222	entailment
3223	neutral
3224	contradiction
3225	contradiction
3226	contradiction
3227	entailment
3228	entailment
3229	neutral
3230	contradiction
3231	entailment
3232	contradiction
3233	contradiction
3234	neutral
3235	contradiction
3236	neutral
3237	contradiction
3238	contradiction
3239	neutral
3240	contradiction
3241	entailment
3242	contradiction
3243	contradiction
3244	entailment
3245	neutral
3246	neutral
3247	neutral
3248	contradiction
3249	neutral
3250	entailment
3251	neutral
3252	entailment
3253	entailment
3254	contradiction
3255	entailment
3256	entailment
3257	neutral
3258	neutral
3259	contradiction
3260	contradiction
3261	contradiction
3262	entailment
3263	entailment
3264	contradiction
3265	neutral
3266	entailment
3267	entailment
3268	entailment
3269	entailment
3270	contradiction
3271	entailment
3272	neutral
3273	entailment
3274	neutral
3275	contradiction
3276	neutral
3277	neutral
3278	contradiction
3279	neutral
3280	neutral
3281	entailment
3282	entailment
3283	entailment
3284	contradiction
3285	entailment
3286	neutral
3287	neutral
3288	entailment
3289	contradiction
3290	neutral
3291	contradiction
3292	neutral
3293	contradiction
3294	contradiction
3295	contradiction
3296	entailment
3297	contradiction
3298	contradiction
3299	neutral
3300	neutral
3301	neutral
3302	contradiction
3303	entailment
3304	entailment
3305	entailment
3306	neutral
3307	contradiction
3308	neutral
3309	neutral
3310	neutral
3311	entailment
3312	contradiction
3313	entailment
3314	contradiction
3315	entailment
3316	neutral
3317	neutral
3318	neutral
3319	neutral
3320	neutral
3321	contradiction
3322	entailment
3323	entailment
3324	entailment
3325	contradiction
3326	entailment
3327	neutral
3328	neutral
3329	neutral
3330	entailment
3331	contradiction
3332	entailment
3333	contradiction
3334	entailment
3335	neutral
3336	neutral
3337	neutral
3338	entailment
3339	neutral
3340	neutral
3341	entailment
3342	neutral
3343	contradiction
3344	contradiction
3345	contradiction
3346	contradiction
3347	entailment
3348	entailment
3349	neutral
3350	contradiction
3351	neutral
3352	neutral
3353	neutral
3354	entailment
3355	entailment
3356	contradiction
3357	contradiction
3358	contradiction
3359	entailment
3360	contradiction
3361	entailment
3362	entailment
3363	contradiction
3364	contradiction
3365	neutral
3366	contradiction
3367	contradiction
3368	entailment
3369	contradiction
3370	contradiction
3371	neutral
3372	entailment
3373	entailment
3374	contradiction
3375	entailment
3376	contradiction
3377	entailment
3378	entailment
3379	contradiction
3380	entailment
3381	contradiction
3382	neutral
3383	contradiction
3384	contradiction
3385	entailment
3386	neutral
3387	contradiction
3388	entailment
3389	entailment
3390	neutral
3391	entailment
3392	contradiction
3393	neutral
3394	neutral
3395	contradiction
3396	neutral
3397	entailment
3398	contradiction
3399	contradiction
3400	neutral
3401	entailment
3402	contradiction
3403	entailment
3404	neutral
3405	contradiction
3406	entailment
3407	contradiction
3408	neutral
3409	entailment
3410	neutral
3411	contradiction
3412	entailment
3413	entailment
3414	contradiction
3415	contradiction
3416	contradiction
3417	contradiction
3418	contradiction
3419	neutral
3420	contradiction
3421	contradiction
3422	contradiction
3423	neutral
3424	entailment
3425	neutral
3426	neutral
3427	contradiction
3428	contradiction
3429	contradiction
3430	entailment
3431	entailment
3432	contradiction
3433	neutral
3434	entailment
3435	neutral
3436	entailment
3437	neutral
3438	entailment
3439	entailment
3440	neutral
3441	entailment
3442	neutral
3443	neutral
3444	contradiction
3445	neutral
3446	entailment
3447	entailment
3448	neutral
3449	neutral
3450	entailment
3451	entailment
3452	contradiction
3453	neutral
3454	entailment
3455	neutral
3456	neutral
3457	contradiction
3458	entailment
3459	neutral
3460	neutral
3461	contradiction
3462	entailment
3463	neutral
3464	entailment
3465	neutral
3466	entailment
3467	contradiction
3468	neutral
3469	contradiction
3470	contradiction
3471	neutral
3472	neutral
3473	entailment
3474	entailment
3475	entailment
3476	contradiction
3477	neutral
3478	neutral
3479	neutral
3480	entailment
3481	contradiction
3482	entailment
3483	entailment
3484	entailment
3485	entailment
3486	neutral
3487	entailment
3488	neutral
3489	neutral
3490	contradiction
3491	neutral
3492	neutral
3493	contradiction
3494	neutral
3495	neutral
3496	entailment
3497	contradiction
3498	contradiction
3499	contradiction
3500	neutral
3501	neutral
3502	contradiction
3503	entailment
3504	neutral
3505	contradiction
3506	contradiction
3507	neutral
3508	entailment
3509	entailment
3510	entailment
3511	entailment
3512	neutral
3513	entailment
3514	neutral
3515	entailment
3516	neutral
3517	contradiction
3518	contradiction
3519	neutral
3520	entailment
3521	contradiction
3522	entailment
3523	neutral
3524	entailment
3525	neutral
3526	contradiction
3527	contradiction
3528	contradiction
3529	entailment
3530	entailment
3531	entailment
3532	neutral
3533	neutral
3534	contradiction
3535	entailment
3536	contradiction
3537	neutral
3538	neutral
3539	neutral
3540	contradiction
3541	contradiction
3542	entailment
3543	entailment
3544	entailment
3545	contradiction
3546	entailment
3547	entailment
3548	entailment
3549	entailment
3550	contradiction
3551	entailment
3552	neutral
3553	entailment
3554	contradiction
3555	entailment
3556	entailment
3557	entailment
3558	contradiction
3559	entailment
3560	entailment
3561	contradiction
3562	entailment
3563	neutral
3564	neutral
3565	entailment
3566	contradiction
3567	entailment
3568	neutral
3569	entailment
3570	neutral
3571	entailment
3572	neutral
3573	neutral
3574	entailment
3575	entailment
3576	neutral
3577	contradiction
3578	contradiction
3579	neutral
3580	neutral
3581	contradiction
3582	neutral
3583	entailment
3584	contradiction
3585	contradiction
3586	neutral
3587	entailment
3588	neutral
3589	entailment
3590	entailment
3591	neutral
3592	contradiction
3593	neutral
3594	neutral
3595	neutral
3596	neutral
3597	neutral
3598	neutral
3599	contradiction
3600	contradiction
3601	entailment
3602	neutral
3603	entailment
3604	neutral
3605	neutral
3606	entailment
3607	neutral
3608	contradiction
3609	entailment
3610	contradiction
3611	entailment
3612	neutral
3613	contradiction
3614	neutral
3615	contradiction
3616	entailment
3617	contradiction
3618	entailment
3619	entailment
3620	neutral
3621	entailment
3622	entailment
3623	entailment
3624	entailment
3625	neutral
3626	entailment
3627	contradiction
3628	entailment
3629	entailment
3630	contradiction
3631	neutral
3632	contradiction
3633	contradiction
3634	neutral
3635	entailment
3636	entailment
3637	contradiction
3638	neutral
3639	neutral
3640	neutral
3641	neutral
3642	entailment
3643	neutral
3644	contradiction
3645	neutral
3646	entailment
3647	entailment
3648	neutral
3649	contradiction
3650	contradiction
3651	neutral
3652	entailment
3653	entailment
3654	neutral
3655	neutral
3656	contradiction
3657	neutral
3658	neutral
3659	neutral
3660	neutral
3661	neutral
3662	entailment
3663	neutral
3664	contradiction
3665	entailment
3666	entailment
3667	entailment
3668	neutral
3669	entailment
3670	entailment
3671	entailment
3672	entailment
3673	entailment
3674	entailment
3675	contradiction
3676	entailment
3677	contradiction
3678	entailment
3679	entailment
3680	entailment
3681	entailment
3682	contradiction
3683	neutral
3684	neutral
3685	neutral
3686	contradiction
3687	contradiction
3688	entailment
3689	entailment
3690	entailment
3691	contradiction
3692	neutral
3693	entailment
3694	neutral
3695	neutral
3696	contradiction
3697	contradiction
3698	neutral
3699	contradiction
3700	entailment
3701	entailment
3702	neutral
3703	contradiction
3704	contradiction
3705	contradiction
3706	contradiction
3707	neutral
3708	neutral
3709	entailment
3710	neutral
3711	entailment
3712	contradiction
3713	contradiction
3714	entailment
3715	neutral
3716	entailment
3717	contradiction
3718	contradiction
3719	contradiction
3720	contradiction
3721	entailment
3722	neutral
3723	contradiction
3724	entailment
3725	neutral
3726	neutral
3727	entailment
3728	entailment
3729	neutral
3730	entailment
3731	contradiction
3732	neutral
3733	neutral
3734	entailment
3735	contradiction
3736	neutral
3737	entailment
3738	entailment
3739	neutral
3740	contradiction
3741	entailment
3742	entailment
3743	contradiction
3744	contradiction
3745	entailment
3746	contradiction
3747	neutral
3748	neutral
3749	contradiction
3750	contradiction
3751	entailment
3752	neutral
3753	neutral
3754	entailment
3755	neutral
3756	entailment
3757	neutral
3758	contradiction
3759	neutral
3760	entailment
3761	entailment
3762	neutral
3763	entailment
3764	neutral
3765	entailment
3766	entailment
3767	contradiction
3768	entailment
3769	contradiction
3770	entailment
3771	neutral
3772	entailment
3773	entailment
3774	contradiction
3775	neutral
3776	neutral
3777	entailment
3778	contradiction
3779	entailment
3780	entailment
3781	contradiction
3782	contradiction
3783	entailment
3784	neutral
3785	neutral
3786	entailment
3787	entailment
3788	contradiction
3789	contradiction
3790	entailment
3791	contradiction
3792	entailment
3793	entailment
3794	contradiction
3795	entailment
3796	entailment
3797	neutral
3798	neutral
3799	entailment
3800	neutral
3801	contradiction
3802	contradiction
3803	entailment
3804	entailment
3805	neutral
3806	entailment
3807	entailment
3808	entailment
3809	neutral
3810	contradiction
3811	entailment
3812	neutral
3813	neutral
3814	entailment
3815	entailment
3816	contradiction
3817	entailment
3818	neutral
3819	entailment
3820	entailment
3821	contradiction
3822	contradiction
3823	entailment
3824	neutral
3825	neutral
3826	neutral
3827	entailment
3828	neutral
3829	entailment
3830	contradiction
3831	neutral
3832	entailment
3833	entailment
3834	neutral
3835	contradiction
3836	neutral
3837	contradiction
3838	contradiction
3839	neutral
3840	neutral
3841	entailment
3842	contradiction
3843	neutral
3844	contradiction
3845	entailment
3846	neutral
3847	entailment
3848	entailment
3849	neutral
3850	neutral
3851	contradiction
3852	neutral
3853	neutral
3854	neutral
3855	neutral
3856	entailment
3857	entailment
3858	neutral
3859	entailment
3860	contradiction
3861	neutral
3862	entailment
3863	contradiction
3864	contradiction
3865	entailment
3866	entailment
3867	entailment
3868	contradiction
3869	entailment
3870	entailment
3871	neutral
3872	neutral
3873	neutral
3874	entailment
3875	neutral
3876	entailment
3877	entailment
3878	neutral
3879	entailment
3880	contradiction
3881	neutral
3882	entailment
3883	neutral
3884	neutral
3885	entailment
3886	entailment
3887	entailment
3888	entailment
3889	contradiction
3890	contradiction
3891	neutral
3892	contradiction
3893	entailment
3894	neutral
3895	contradiction
3896	neutral
3897	contradiction
3898	entailment
3899	contradiction
3900	contradiction
3901	neutral
3902	contradiction
3903	neutral
3904	contradiction
3905	entailment
3906	contradiction
3907	neutral
3908	contradiction
3909	entailment
3910	contradiction
3911	contradiction
3912	contradiction
3913	entailment
3914	contradiction
3915	entailment
3916	neutral
3917	entailment
3918	entailment
3919	neutral
3920	neutral
3921	entailment
3922	neutral
3923	neutral
3924	neutral
3925	contradiction
3926	neutral
3927	neutral
3928	contradiction
3929	entailment
3930	entailment
3931	entailment
3932	entailment
3933	neutral
3934	neutral
3935	neutral
3936	entailment
3937	contradiction
3938	entailment
3939	neutral
3940	contradiction
3941	entailment
3942	contradiction
3943	contradiction
3944	entailment
3945	contradiction
3946	neutral
3947	contradiction
3948	neutral
3949	neutral
3950	contradiction
3951	contradiction
3952	contradiction
3953	contradiction
3954	neutral
3955	neutral
3956	contradiction
3957	entailment
3958	entailment
3959	contradiction
3960	entailment
3961	neutral
3962	neutral
3963	contradiction
3964	neutral
3965	entailment
3966	neutral
3967	entailment
3968	neutral
3969	neutral
3970	contradiction
3971	neutral
3972	contradiction
3973	neutral
3974	neutral
3975	entailment
3976	entailment
3977	entailment
3978	entailment
3979	entailment
3980	entailment
3981	entailment
3982	contradiction
3983	contradiction
3984	contradiction
3985	contradiction
3986	neutral
3987	contradiction
3988	entailment
3989	neutral
3990	entailment
3991	contradiction
3992	entailment
3993	contradiction
3994	neutral
3995	neutral
3996	contradiction
3997	contradiction
3998	entailment
3999	entailment
4000	neutral
4001	contradiction
4002	neutral
4003	contradiction
4004	contradiction
4005	contradiction
4006	neutral
4007	contradiction
4008	entailment
4009	contradiction
4010	entailment
4011	neutral
4012	contradiction
4013	neutral
4014	entailment
4015	neutral
4016	neutral
4017	entailment
4018	neutral
4019	contradiction
4020	contradiction
4021	neutral
4022	neutral
4023	entailment
4024	contradiction
4025	entailment
4026	neutral
4027	contradiction
4028	neutral
4029	neutral
4030	neutral
4031	entailment
4032	entailment
4033	neutral
4034	contradiction
4035	contradiction
4036	neutral
4037	contradiction
4038	neutral
4039	entailment
4040	neutral
4041	neutral
4042	neutral
4043	contradiction
4044	contradiction
4045	entailment
4046	entailment
4047	neutral
4048	contradiction
4049	neutral
4050	neutral
4051	entailment
4052	entailment
4053	neutral
4054	entailment
4055	entailment
4056	entailment
4057	contradiction
4058	entailment
4059	neutral
4060	contradiction
4061	neutral
4062	neutral
4063	neutral
4064	entailment
4065	contradiction
4066	neutral
4067	neutral
4068	contradiction
4069	neutral
4070	neutral
4071	entailment
4072	entailment
4073	neutral
4074	neutral
4075	contradiction
4076	contradiction
4077	entailment
4078	entailment
4079	contradiction
4080	neutral
4081	neutral
4082	contradiction
4083	neutral
4084	contradiction
4085	contradiction
4086	contradiction
4087	entailment
4088	contradiction
4089	neutral
4090	contradiction
4091	neutral
4092	contradiction
4093	entailment
4094	neutral
4095	contradiction
4096	neutral
4097	entailment
4098	contradiction
4099	contradiction
4100	entailment
4101	entailment
4102	neutral
4103	entailment
4104	entailment
4105	contradiction
4106	neutral
4107	contradiction
4108	contradiction
4109	neutral
4110	contradiction
4111	contradiction
4112	entailment
4113	contradiction
4114	contradiction
4115	neutral
4116	entailment
4117	neutral
4118	entailment
4119	contradiction
4120	contradiction
4121	entailment
4122	contradiction
4123	neutral
4124	neutral
4125	entailment
4126	contradiction
4127	neutral
4128	entailment
4129	contradiction
4130	contradiction
4131	entailment
4132	contradiction
4133	neutral
4134	neutral
4135	entailment
4136	entailment
4137	entailment
4138	contradiction
4139	neutral
4140	contradiction
4141	entailment
4142	neutral
4143	contradiction
4144	neutral
4145	neutral
4146	entailment
4147	neutral
4148	contradiction
4149	neutral
4150	contradiction
4151	entailment
4152	entailment
4153	contradiction
4154	entailment
4155	neutral
4156	neutral
4157	contradiction
4158	contradiction
4159	neutral
4160	contradiction
4161	entailment
4162	entailment
4163	contradiction
4164	neutral
4165	neutral
4166	contradiction
4167	entailment
4168	entailment
4169	entailment
4170	contradiction
4171	contradiction
4172	neutral
4173	neutral
4174	entailment
4175	entailment
4176	entailment
4177	contradiction
4178	contradiction
4179	contradiction
4180	contradiction
4181	neutral
4182	contradiction
4183	entailment
4184	contradiction
4185	neutral
4186	neutral
4187	contradiction
4188	entailment
4189	entailment
4190	neutral
4191	contradiction
4192	contradiction
4193	entailment
4194	neutral
4195	entailment
4196	neutral
4197	contradiction
4198	contradiction
4199	entailment
4200	contradiction
4201	neutral
4202	contradiction
4203	entailment
4204	neutral
4205	contradiction
4206	contradiction
4207	neutral
4208	entailment
4209	neutral
4210	neutral
4211	entailment
4212	entailment
4213	neutral
4214	contradiction
4215	neutral
4216	contradiction
4217	neutral
4218	contradiction
4219	contradiction
4220	entailment
4221	neutral
4222	contradiction
4223	neutral
4224	neutral
4225	entailment
4226	contradiction
4227	entailment
4228	entailment
4229	contradiction
4230	neutral
4231	contradiction
4232	neutral
4233	entailment
4234	neutral
4235	contradiction
4236	contradiction
4237	contradiction
4238	entailment
4239	entailment
4240	entailment
4241	entailment
4242	neutral
4243	contradiction
4244	contradiction
4245	neutral
4246	entailment
4247	neutral
4248	neutral
4249	neutral
4250	entailment
4251	entailment
4252	entailment
4253	contradiction
4254	contradiction
4255	contradiction
4256	entailment
4257	contradiction
4258	neutral
4259	contradiction
4260	entailment
4261	contradiction
4262	neutral
4263	entailment
4264	entailment
4265	entailment
4266	contradiction
4267	contradiction
4268	entailment
4269	contradiction
4270	entailment
4271	entailment
4272	neutral
4273	contradiction
4274	contradiction
4275	contradiction
4276	contradiction
4277	contradiction
4278	neutral
4279	contradiction
4280	contradiction
4281	neutral
4282	neutral
4283	neutral
4284	neutral
4285	entailment
4286	entailment
4287	entailment
4288	contradiction
4289	neutral
4290	entailment
4291	entailment
4292	neutral
4293	contradiction
4294	neutral
4295	neutral
4296	entailment
4297	neutral
4298	entailment
4299	neutral
4300	entailment
4301	contradiction
4302	entailment
4303	contradiction
4304	neutral
4305	entailment
4306	entailment
4307	entailment
4308	contradiction
4309	entailment
4310	entailment
4311	entailment
4312	contradiction
4313	neutral
4314	entailment
4315	contradiction
4316	contradiction
4317	entailment
4318	entailment
4319	contradiction
4320	entailment
4321	neutral
4322	entailment
4323	entailment
4324	entailment
4325	entailment
4326	entailment
4327	entailment
4328	neutral
4329	neutral
4330	contradiction
4331	entailment
4332	entailment
4333	entailment
4334	neutral
4335	neutral
4336	entailment
4337	entailment
4338	neutral
4339	neutral
4340	neutral
4341	neutral
4342	entailment
4343	contradiction
4344	neutral
4345	contradiction
4346	neutral
4347	contradiction
4348	entailment
4349	neutral
4350	neutral
4351	contradiction
4352	neutral
4353	contradiction
4354	neutral
4355	neutral
4356	entailment
4357	contradiction
4358	contradiction
4359	contradiction
4360	contradiction
4361	neutral
4362	contradiction
4363	contradiction
4364	entailment
4365	contradiction
4366	entailment
4367	contradiction
4368	contradiction
4369	contradiction
4370	neutral
4371	entailment
4372	entailment
4373	neutral
4374	contradiction
4375	entailment
4376	entailment
4377	entailment
4378	contradiction
4379	entailment
4380	entailment
4381	neutral
4382	contradiction
4383	neutral
4384	entailment
4385	neutral
4386	entailment
4387	neutral
4388	contradiction
4389	entailment
4390	entailment
4391	neutral
4392	contradiction
4393	contradiction
4394	entailment
4395	contradiction
4396	neutral
4397	entailment
4398	neutral
4399	contradiction
4400	entailment
4401	neutral
4402	entailment
4403	neutral
4404	contradiction
4405	neutral
4406	contradiction
4407	entailment
4408	entailment
4409	contradiction
4410	contradiction
4411	contradiction
4412	contradiction
4413	neutral
4414	neutral
4415	neutral
4416	contradiction
4417	contradiction
4418	neutral
4419	entailment
4420	entailment
4421	contradiction
4422	contradiction
4423	contradiction
4424	entailment
4425	neutral
4426	entailment
4427	neutral
4428	neutral
4429	entailment
4430	neutral
4431	neutral
4432	contradiction
4433	entailment
4434	neutral
4435	neutral
4436	contradiction
4437	entailment
4438	contradiction
4439	contradiction
4440	entailment
4441	entailment
4442	entailment
4443	contradiction
4444	entailment
4445	contradiction
4446	contradiction
4447	entailment
4448	contradiction
4449	entailment
4450	entailment
4451	neutral
4452	entailment
4453	entailment
4454	entailment
4455	contradiction
4456	entailment
4457	contradiction
4458	contradiction
4459	contradiction
4460	contradiction
4461	contradiction
4462	neutral
4463	contradiction
4464	neutral
4465	contradiction
4466	contradiction
4467	entailment
4468	neutral
4469	neutral
4470	neutral
4471	neutral
4472	entailment
4473	entailment
4474	contradiction
4475	neutral
4476	contradiction
4477	neutral
4478	entailment
4479	entailment
4480	contradiction
4481	entailment
4482	neutral
4483	entailment
4484	contradiction
4485	contradiction
4486	neutral
4487	neutral
4488	neutral
4489	entailment
4490	contradiction
4491	contradiction
4492	neutral
4493	entailment
4494	entailment
4495	entailment
4496	entailment
4497	entailment
4498	entailment
4499	neutral
4500	neutral
4501	neutral
4502	neutral
4503	neutral
4504	entailment
4505	neutral
4506	contradiction
4507	entailment
4508	entailment
4509	contradiction
4510	neutral
4511	contradiction
4512	contradiction
4513	neutral
4514	entailment
4515	entailment
4516	neutral
4517	entailment
4518	contradiction
4519	entailment
4520	entailment
4521	contradiction
4522	contradiction
4523	neutral
4524	contradiction
4525	entailment
4526	contradiction
4527	entailment
4528	entailment
4529	entailment
4530	neutral
4531	neutral
4532	entailment
4533	entailment
4534	neutral
4535	contradiction
4536	neutral
4537	neutral
4538	entailment
4539	contradiction
4540	neutral
4541	contradiction
4542	contradiction
4543	entailment
4544	entailment
4545	neutral
4546	contradiction
4547	neutral
4548	neutral
4549	entailment
4550	entailment
4551	neutral
4552	contradiction
4553	contradiction
4554	contradiction
4555	entailment
4556	contradiction
4557	neutral
4558	entailment
4559	entailment
4560	contradiction
4561	neutral
4562	contradiction
4563	contradiction
4564	entailment
4565	entailment
4566	contradiction
4567	entailment
4568	contradiction
4569	entailment
4570	contradiction
4571	entailment
4572	entailment
4573	contradiction
4574	contradiction
4575	neutral
4576	neutral
4577	contradiction
4578	entailment
4579	entailment
4580	contradiction
4581	neutral
4582	entailment
4583	contradiction
4584	entailment
4585	contradiction
4586	entailment
4587	neutral
4588	entailment
4589	neutral
4590	contradiction
4591	neutral
4592	neutral
4593	entailment
4594	contradiction
4595	entailment
4596	entailment
4597	neutral
4598	neutral
4599	neutral
4600	entailment
4601	contradiction
4602	entailment
4603	entailment
4604	contradiction
4605	entailment
4606	entailment
4607	neutral
4608	neutral
4609	entailment
4610	contradiction
4611	neutral
4612	contradiction
4613	entailment
4614	entailment
4615	entailment
4616	neutral
4617	entailment
4618	neutral
4619	entailment
4620	contradiction
4621	contradiction
4622	neutral
4623	entailment
4624	contradiction
4625	neutral
4626	contradiction
4627	contradiction
4628	entailment
4629	contradiction
4630	entailment
4631	entailment
4632	entailment
4633	neutral
4634	contradiction
4635	entailment
4636	contradiction
4637	entailment
4638	neutral
4639	contradiction
4640	entailment
4641	entailment
4642	contradiction
4643	contradiction
4644	contradiction
4645	entailment
4646	contradiction
4647	neutral
4648	entailment
4649	neutral
4650	neutral
4651	contradiction
4652	entailment
4653	neutral
4654	entailment
4655	entailment
4656	entailment
4657	entailment
4658	neutral
4659	contradiction
4660	entailment
4661	neutral
4662	contradiction
4663	contradiction
4664	contradiction
4665	entailment
4666	contradiction
4667	neutral
4668	entailment
4669	entailment
4670	entailment
4671	entailment
4672	entailment
4673	entailment
4674	contradiction
4675	entailment
4676	contradiction
4677	neutral
4678	contradiction
4679	neutral
4680	entailment
4681	neutral
4682	contradiction
4683	contradiction
4684	contradiction
4685	neutral
4686	neutral
4687	contradiction
4688	neutral
4689	neutral
4690	entailment
4691	contradiction
4692	entailment
4693	contradiction
4694	neutral
4695	contradiction
4696	entailment
4697	contradiction
4698	contradiction
4699	contradiction
4700	neutral
4701	contradiction
4702	contradiction
4703	entailment
4704	entailment
4705	neutral
4706	neutral
4707	contradiction
4708	contradiction
4709	contradiction
4710	entailment
4711	neutral
4712	contradiction
4713	entailment
4714	neutral
4715	neutral
4716	contradiction
4717	neutral
4718	entailment
4719	contradiction
4720	entailment
4721	neutral
4722	neutral
4723	entailment
4724	neutral
4725	neutral
4726	neutral
4727	neutral
4728	contradiction
4729	entailment
4730	neutral
4731	contradiction
4732	entailment
4733	neutral
4734	contradiction
4735	entailment
4736	entailment
4737	contradiction
4738	entailment
4739	contradiction
4740	entailment
4741	contradiction
4742	neutral
4743	contradiction
4744	entailment
4745	contradiction
4746	contradiction
4747	entailment
4748	entailment
4749	entailment
4750	contradiction
4751	entailment
4752	contradiction
4753	entailment
4754	neutral
4755	contradiction
4756	contradiction
4757	contradiction
4758	contradiction
4759	entailment
4760	entailment
4761	entailment
4762	contradiction
4763	contradiction
4764	neutral
4765	entailment
4766	neutral
4767	contradiction
4768	entailment
4769	entailment
4770	contradiction
4771	entailment
4772	contradiction
4773	neutral
4774	entailment
4775	neutral
4776	entailment
4777	neutral
4778	neutral
4779	entailment
4780	contradiction
4781	neutral
4782	entailment
4783	entailment
4784	neutral
4785	entailment
4786	neutral
4787	contradiction
4788	contradiction
4789	neutral
4790	entailment
4791	contradiction
4792	neutral
4793	contradiction
4794	contradiction
4795	contradiction
4796	contradiction
4797	neutral
4798	entailment
4799	neutral
4800	entailment
4801	contradiction
4802	entailment
4803	entailment
4804	contradiction
4805	neutral
4806	neutral
4807	contradiction
4808	neutral
4809	contradiction
4810	contradiction
4811	contradiction
4812	entailment
4813	neutral
4814	contradiction
4815	neutral
4816	contradiction
4817	contradiction
4818	neutral
4819	contradiction
4820	neutral
4821	entailment
4822	contradiction
4823	entailment
4824	contradiction
4825	neutral
4826	entailment
4827	neutral
4828	entailment
4829	entailment
4830	contradiction
4831	contradiction
4832	neutral
4833	contradiction
4834	entailment
4835	neutral
4836	neutral
4837	contradiction
4838	entailment
4839	contradiction
4840	contradiction
4841	contradiction
4842	entailment
4843	entailment
4844	entailment
4845	contradiction
4846	entailment
4847	entailment
4848	neutral
4849	entailment
4850	entailment
4851	contradiction
4852	neutral
4853	neutral
4854	neutral
4855	entailment
4856	neutral
4857	neutral
4858	entailment
4859	entailment
4860	contradiction
4861	entailment
4862	entailment
4863	entailment
4864	contradiction
4865	entailment
4866	contradiction
4867	contradiction
4868	neutral
4869	neutral
4870	entailment
4871	entailment
4872	neutral
4873	neutral
4874	entailment
4875	contradiction
4876	entailment
4877	neutral
4878	contradiction
4879	contradiction
4880	entailment
4881	entailment
4882	contradiction
4883	entailment
4884	contradiction
4885	neutral
4886	neutral
4887	contradiction
4888	neutral
4889	neutral
4890	entailment
4891	contradiction
4892	neutral
4893	neutral
4894	contradiction
4895	neutral
4896	entailment
4897	entailment
4898	entailment
4899	contradiction
4900	entailment
4901	contradiction
4902	contradiction
4903	entailment
4904	contradiction
4905	neutral
4906	neutral
4907	contradiction
4908	neutral
4909	neutral
4910	contradiction
4911	neutral
4912	contradiction
4913	entailment
4914	neutral
4915	neutral
4916	entailment
4917	contradiction
4918	contradiction
4919	entailment
4920	entailment
4921	neutral
4922	entailment
4923	entailment
4924	entailment
4925	contradiction
4926	neutral
4927	neutral
4928	entailment
4929	entailment
4930	neutral
4931	neutral
4932	neutral
4933	contradiction
4934	neutral
4935	neutral
4936	neutral
4937	contradiction
4938	entailment
4939	contradiction
4940	entailment
4941	neutral
4942	entailment
4943	neutral
4944	entailment
4945	neutral
4946	entailment
4947	neutral
4948	entailment
4949	entailment
4950	entailment
4951	entailment
4952	contradiction
4953	contradiction
4954	neutral
4955	entailment
4956	neutral
4957	entailment
4958	neutral
4959	contradiction
4960	entailment
4961	entailment
4962	neutral
4963	contradiction
4964	entailment
4965	neutral
4966	neutral
4967	entailment
4968	entailment
4969	contradiction
4970	neutral
4971	entailment
4972	entailment
4973	neutral
4974	entailment
4975	neutral
4976	neutral
4977	contradiction
4978	entailment
4979	contradiction
4980	neutral
4981	contradiction
4982	contradiction
4983	contradiction
4984	neutral
4985	entailment
4986	entailment
4987	contradiction
4988	contradiction
4989	contradiction
4990	neutral
4991	entailment
4992	neutral
4993	contradiction
4994	contradiction
4995	neutral
4996	entailment
4997	neutral
4998	contradiction
4999	contradiction
5000	entailment
5001	neutral
5002	entailment
5003	neutral
5004	neutral
5005	entailment
5006	neutral
5007	neutral
5008	entailment
5009	entailment
5010	entailment
5011	entailment
5012	contradiction
5013	contradiction
5014	entailment
5015	contradiction
5016	entailment
5017	entailment
5018	neutral
5019	neutral
5020	entailment
5021	contradiction
5022	contradiction
5023	neutral
5024	neutral
5025	contradiction
5026	entailment
5027	neutral
5028	entailment
5029	entailment
5030	contradiction
5031	entailment
5032	neutral
5033	neutral
5034	entailment
5035	entailment
5036	neutral
5037	entailment
5038	neutral
5039	contradiction
5040	contradiction
5041	entailment
5042	neutral
5043	neutral
5044	contradiction
5045	entailment
5046	contradiction
5047	entailment
5048	contradiction
5049	neutral
5050	entailment
5051	contradiction
5052	entailment
5053	entailment
5054	neutral
5055	entailment
5056	entailment
5057	contradiction
5058	entailment
5059	entailment
5060	entailment
5061	neutral
5062	contradiction
5063	contradiction
5064	contradiction
5065	entailment
5066	contradiction
5067	entailment
5068	contradiction
5069	neutral
5070	entailment
5071	entailment
5072	entailment
5073	entailment
5074	contradiction
5075	neutral
5076	contradiction
5077	entailment
5078	entailment
5079	entailment
5080	contradiction
5081	contradiction
5082	neutral
5083	contradiction
5084	contradiction
5085	entailment
5086	contradiction
5087	entailment
5088	neutral
5089	entailment
5090	neutral
5091	neutral
5092	neutral
5093	entailment
5094	entailment
5095	contradiction
5096	entailment
5097	neutral
5098	contradiction
5099	neutral
5100	contradiction
5101	entailment
5102	contradiction
5103	entailment
5104	neutral
5105	entailment
5106	contradiction
5107	entailment
5108	entailment
5109	neutral
5110	contradiction
5111	entailment
5112	neutral
5113	neutral
5114	neutral
5115	contradiction
5116	entailment
5117	contradiction
5118	neutral
5119	neutral
5120	neutral
5121	entailment
5122	contradiction
5123	neutral
5124	neutral
5125	contradiction
5126	contradiction
5127	entailment
5128	neutral
5129	neutral
5130	contradiction
5131	neutral
5132	entailment
5133	entailment
5134	contradiction
5135	neutral
5136	entailment
5137	neutral
5138	entailment
5139	neutral
5140	neutral
5141	neutral
5142	neutral
5143	entailment
5144	contradiction
5145	neutral
5146	neutral
5147	neutral
5148	contradiction
5149	neutral
5150	entailment
5151	entailment
5152	contradiction
5153	neutral
5154	entailment
5155	neutral
5156	neutral
5157	entailment
5158	contradiction
5159	neutral
5160	neutral
5161	neutral
5162	neutral
5163	entailment
5164	contradiction
5165	entailment
5166	contradiction
5167	entailment
5168	entailment
5169	contradiction
5170	contradiction
5171	entailment
5172	entailment
5173	entailment
5174	neutral
5175	contradiction
5176	neutral
5177	contradiction
5178	contradiction
5179	neutral
5180	neutral
5181	neutral
5182	contradiction
5183	entailment
5184	entailment
5185	neutral
5186	neutral
5187	contradiction
5188	neutral
5189	contradiction
5190	contradiction
5191	contradiction
5192	neutral
5193	entailment
5194	neutral
5195	contradiction
5196	entailment
5197	entailment
5198	contradiction
5199	neutral
5200	neutral
5201	entailment
5202	neutral
5203	contradiction
5204	entailment
5205	contradiction
5206	entailment
5207	entailment
5208	entailment
5209	entailment
5210	contradiction
5211	entailment
5212	entailment
5213	contradiction
5214	neutral
5215	contradiction
5216	contradiction
5217	entailment
5218	contradiction
5219	neutral
5220	neutral
5221	entailment
5222	entailment
5223	neutral
5224	contradiction
5225	neutral
5226	contradiction
5227	contradiction
5228	neutral
5229	entailment
5230	entailment
5231	entailment
5232	neutral
5233	contradiction
5234	neutral
5235	neutral
5236	contradiction
5237	entailment
5238	contradiction
5239	neutral
5240	contradiction
5241	contradiction
5242	neutral
5243	contradiction
5244	contradiction
5245	contradiction
5246	contradiction
5247	neutral
5248	entailment
5249	entailment
5250	entailment
5251	entailment
5252	entailment
5253	neutral
5254	entailment
5255	neutral
5256	entailment
5257	neutral
5258	entailment
5259	entailment
5260	neutral
5261	neutral
5262	entailment
5263	neutral
5264	entailment
5265	entailment
5266	neutral
5267	neutral
5268	entailment
5269	contradiction
5270	entailment
5271	entailment
5272	entailment
5273	neutral
5274	contradiction
5275	neutral
5276	neutral
5277	entailment
5278	contradiction
5279	contradiction
5280	neutral
5281	contradiction
5282	contradiction
5283	entailment
5284	entailment
5285	entailment
5286	contradiction
5287	contradiction
5288	entailment
5289	entailment
5290	contradiction
5291	contradiction
5292	entailment
5293	neutral
5294	entailment
5295	entailment
5296	contradiction
5297	contradiction
5298	contradiction
5299	neutral
5300	neutral
5301	entailment
5302	neutral
5303	contradiction
5304	entailment
5305	contradiction
5306	neutral
5307	entailment
5308	entailment
5309	entailment
5310	contradiction
5311	neutral
5312	contradiction
5313	neutral
5314	contradiction
5315	entailment
5316	contradiction
5317	neutral
5318	entailment
5319	entailment
5320	contradiction
5321	entailment
5322	entailment
5323	contradiction
5324	entailment
5325	neutral
5326	entailment
5327	contradiction
5328	contradiction
5329	contradiction
5330	contradiction
5331	contradiction
5332	entailment
5333	neutral
5334	entailment
5335	entailment
5336	neutral
5337	contradiction
5338	contradiction
5339	neutral
5340	entailment
5341	entailment
5342	neutral
5343	contradiction
5344	contradiction
5345	neutral
5346	contradiction
5347	contradiction
5348	entailment
5349	neutral
5350	contradiction
5351	contradiction
5352	contradiction
5353	neutral
5354	entailment
5355	neutral
5356	entailment
5357	neutral
5358	contradiction
5359	neutral
5360	entailment
5361	neutral
5362	neutral
5363	contradiction
5364	entailment
5365	neutral
5366	contradiction
5367	neutral
5368	neutral
5369	neutral
5370	entailment
5371	contradiction
5372	neutral
5373	neutral
5374	neutral
5375	neutral
5376	entailment
5377	entailment
5378	contradiction
5379	neutral
5380	entailment
5381	neutral
5382	contradiction
5383	contradiction
5384	contradiction
5385	neutral
5386	neutral
5387	entailment
5388	entailment
5389	contradiction
5390	entailment
5391	contradiction
5392	contradiction
5393	neutral
5394	entailment
5395	neutral
5396	entailment
5397	entailment
5398	neutral
5399	contradiction
5400	entailment
5401	entailment
5402	contradiction
5403	entailment
5404	contradiction
5405	entailment
5406	entailment
5407	contradiction
5408	entailment
5409	neutral
5410	neutral
5411	entailment
5412	contradiction
5413	contradiction
5414	entailment
5415	neutral
5416	contradiction
5417	entailment
5418	neutral
5419	entailment
5420	neutral
5421	neutral
5422	entailment
5423	neutral
5424	contradiction
5425	neutral
5426	neutral
5427	contradiction
5428	neutral
5429	entailment
5430	neutral
5431	entailment
5432	neutral
5433	neutral
5434	neutral
5435	entailment
5436	neutral
5437	contradiction
5438	neutral
5439	neutral
5440	entailment
5441	contradiction
5442	neutral
5443	entailment
5444	contradiction
5445	entailment
5446	entailment
5447	entailment
5448	neutral
5449	entailment
5450	entailment
5451	contradiction
5452	entailment
5453	entailment
5454	neutral
5455	entailment
5456	contradiction
5457	contradiction
5458	neutral
5459	entailment
5460	contradiction
5461	entailment
5462	entailment
5463	entailment
5464	neutral
5465	contradiction
5466	entailment
5467	contradiction
5468	contradiction
5469	neutral
5470	entailment
5471	entailment
5472	entailment
5473	entailment
5474	neutral
5475	entailment
5476	neutral
5477	entailment
5478	entailment
5479	entailment
5480	entailment
5481	contradiction
5482	neutral
5483	entailment
5484	neutral
5485	neutral
5486	neutral
5487	contradiction
5488	neutral
5489	contradiction
5490	neutral
5491	entailment
5492	contradiction
5493	contradiction
5494	neutral
5495	entailment
5496	neutral
5497	neutral
5498	neutral
5499	contradiction
5500	neutral
5501	entailment
5502	entailment
5503	entailment
5504	contradiction
5505	neutral
5506	entailment
5507	entailment
5508	neutral
5509	entailment
5510	contradiction
5511	entailment
5512	entailment
5513	entailment
5514	entailment
5515	entailment
5516	contradiction
5517	entailment
5518	neutral
5519	neutral
5520	entailment
5521	neutral
5522	contradiction
5523	contradiction
5524	neutral
5525	entailment
5526	neutral
5527	neutral
5528	neutral
5529	contradiction
5530	entailment
5531	entailment
5532	contradiction
5533	contradiction
5534	neutral
5535	entailment
5536	neutral
5537	contradiction
5538	contradiction
5539	contradiction
5540	neutral
5541	entailment
5542	entailment
5543	entailment
5544	neutral
5545	contradiction
5546	contradiction
5547	entailment
5548	entailment
5549	neutral
5550	entailment
5551	entailment
5552	contradiction
5553	neutral
5554	entailment
5555	contradiction
5556	entailment
5557	contradiction
5558	contradiction
5559	contradiction
5560	contradiction
5561	entailment
5562	contradiction
5563	neutral
5564	entailment
5565	entailment
5566	entailment
5567	contradiction
5568	contradiction
5569	entailment
5570	contradiction
5571	neutral
5572	neutral
5573	neutral
5574	neutral
5575	entailment
5576	neutral
5577	neutral
5578	contradiction
5579	neutral
5580	entailment
5581	contradiction
5582	entailment
5583	entailment
5584	neutral
5585	entailment
5586	entailment
5587	neutral
5588	neutral
5589	neutral
5590	contradiction
5591	entailment
5592	neutral
5593	neutral
5594	neutral
5595	contradiction
5596	neutral
5597	contradiction
5598	entailment
5599	neutral
5600	contradiction
5601	contradiction
5602	contradiction
5603	contradiction
5604	entailment
5605	entailment
5606	contradiction
5607	entailment
5608	entailment
5609	neutral
5610	entailment
5611	entailment
5612	contradiction
5613	contradiction
5614	entailment
5615	neutral
5616	neutral
5617	entailment
5618	contradiction
5619	entailment
5620	contradiction
5621	contradiction
5622	contradiction
5623	contradiction
5624	contradiction
5625	neutral
5626	entailment
5627	contradiction
5628	neutral
5629	neutral
5630	entailment
5631	contradiction
5632	contradiction
5633	neutral
5634	entailment
5635	entailment
5636	contradiction
5637	neutral
5638	contradiction
5639	neutral
5640	contradiction
5641	entailment
5642	neutral
5643	neutral
5644	contradiction
5645	neutral
5646	entailment
5647	contradiction
5648	entailment
5649	contradiction
5650	contradiction
5651	entailment
5652	entailment
5653	entailment
5654	entailment
5655	neutral
5656	neutral
5657	contradiction
5658	entailment
5659	neutral
5660	neutral
5661	contradiction
5662	neutral
5663	neutral
5664	neutral
5665	neutral
5666	entailment
5667	entailment
5668	neutral
5669	neutral
5670	neutral
5671	entailment
5672	neutral
5673	entailment
5674	entailment
5675	contradiction
5676	entailment
5677	contradiction
5678	entailment
5679	entailment
5680	neutral
5681	contradiction
5682	neutral
5683	contradiction
5684	entailment
5685	entailment
5686	neutral
5687	entailment
5688	contradiction
5689	contradiction
5690	contradiction
5691	contradiction
5692	neutral
5693	entailment
5694	neutral
5695	contradiction
5696	neutral
5697	neutral
5698	neutral
5699	contradiction
5700	neutral
5701	neutral
5702	neutral
5703	entailment
5704	neutral
5705	entailment
5706	entailment
5707	contradiction
5708	neutral
5709	entailment
5710	neutral
5711	entailment
5712	entailment
5713	neutral
5714	entailment
5715	contradiction
5716	neutral
5717	neutral
5718	neutral
5719	contradiction
5720	entailment
5721	entailment
5722	entailment
5723	neutral
5724	neutral
5725	neutral
5726	contradiction
5727	neutral
5728	entailment
5729	neutral
5730	entailment
5731	neutral
5732	contradiction
5733	neutral
5734	neutral
5735	neutral
5736	contradiction
5737	entailment
5738	entailment
5739	neutral
5740	neutral
5741	contradiction
5742	contradiction
5743	neutral
5744	contradiction
5745	contradiction
5746	neutral
5747	contradiction
5748	neutral
5749	entailment
5750	contradiction
5751	neutral
5752	neutral
5753	neutral
5754	neutral
5755	contradiction
5756	entailment
5757	contradiction
5758	contradiction
5759	neutral
5760	entailment
5761	contradiction
5762	contradiction
5763	neutral
5764	neutral
5765	neutral
5766	neutral
5767	contradiction
5768	contradiction
5769	contradiction
5770	neutral
5771	entailment
5772	neutral
5773	neutral
5774	entailment
5775	neutral
5776	contradiction
5777	neutral
5778	neutral
5779	contradiction
5780	entailment
5781	contradiction
5782	entailment
5783	neutral
5784	neutral
5785	neutral
5786	entailment
5787	entailment
5788	contradiction
5789	neutral
5790	entailment
5791	contradiction
5792	entailment
5793	entailment
5794	neutral
5795	entailment
5796	entailment
5797	contradiction
5798	contradiction
5799	entailment
5800	contradiction
5801	neutral
5802	contradiction
5803	entailment
5804	contradiction
5805	entailment
5806	neutral
5807	neutral
5808	neutral
5809	entailment
5810	contradiction
5811	entailment
5812	contradiction
5813	contradiction
5814	neutral
5815	entailment
5816	contradiction
5817	contradiction
5818	contradiction
5819	contradiction
5820	contradiction
5821	neutral
5822	contradiction
5823	contradiction
5824	neutral
5825	entailment
5826	contradiction
5827	contradiction
5828	contradiction
5829	entailment
5830	contradiction
5831	entailment
5832	neutral
5833	neutral
5834	contradiction
5835	neutral
5836	neutral
5837	neutral
5838	contradiction
5839	contradiction
5840	entailment
5841	entailment
5842	neutral
5843	neutral
5844	neutral
5845	contradiction
5846	entailment
5847	entailment
5848	neutral
5849	contradiction
5850	neutral
5851	entailment
5852	entailment
5853	contradiction
5854	neutral
5855	neutral
5856	contradiction
5857	neutral
5858	neutral
5859	neutral
5860	entailment
5861	entailment
5862	contradiction
5863	entailment
5864	entailment
5865	entailment
5866	contradiction
5867	entailment
5868	neutral
5869	entailment
5870	neutral
5871	contradiction
5872	contradiction
5873	entailment
5874	neutral
5875	neutral
5876	entailment
5877	contradiction
5878	entailment
5879	contradiction
5880	entailment
5881	entailment
5882	neutral
5883	entailment
5884	entailment
5885	contradiction
5886	entailment
5887	contradiction
5888	entailment
5889	neutral
5890	contradiction
5891	contradiction
5892	entailment
5893	entailment
5894	neutral
5895	entailment
5896	entailment
5897	entailment
5898	entailment
5899	contradiction
5900	neutral
5901	entailment
5902	contradiction
5903	neutral
5904	contradiction
5905	contradiction
5906	neutral
5907	entailment
5908	neutral
5909	neutral
5910	neutral
5911	contradiction
5912	entailment
5913	neutral
5914	entailment
5915	contradiction
5916	neutral
5917	neutral
5918	contradiction
5919	entailment
5920	contradiction
5921	neutral
5922	neutral
5923	neutral
5924	neutral
5925	entailment
5926	contradiction
5927	contradiction
5928	contradiction
5929	entailment
5930	contradiction
5931	contradiction
5932	neutral
5933	entailment
5934	contradiction
5935	entailment
5936	contradiction
5937	entailment
5938	neutral
5939	entailment
5940	contradiction
5941	contradiction
5942	contradiction
5943	contradiction
5944	neutral
5945	neutral
5946	entailment
5947	contradiction
5948	entailment
5949	neutral
5950	entailment
5951	neutral
5952	entailment
5953	neutral
5954	contradiction
5955	neutral
5956	neutral
5957	neutral
5958	neutral
5959	entailment
5960	neutral
5961	contradiction
5962	contradiction
5963	neutral
5964	entailment
5965	entailment
5966	entailment
5967	contradiction
5968	entailment
5969	contradiction
5970	entailment
5971	contradiction
5972	contradiction
5973	entailment
5974	contradiction
5975	entailment
5976	neutral
5977	entailment
5978	contradiction
5979	neutral
5980	neutral
5981	neutral
5982	entailment
5983	neutral
5984	entailment
5985	entailment
5986	entailment
5987	neutral
5988	entailment
5989	neutral
5990	neutral
5991	contradiction
5992	entailment
5993	contradiction
5994	neutral
5995	entailment
5996	contradiction
5997	contradiction
5998	contradiction
5999	entailment
6000	entailment
6001	neutral
6002	contradiction
6003	contradiction
6004	neutral
6005	neutral
6006	entailment
6007	entailment
6008	entailment
6009	contradiction
6010	contradiction
6011	contradiction
6012	contradiction
6013	entailment
6014	neutral
6015	neutral
6016	contradiction
6017	entailment
6018	neutral
6019	neutral
6020	entailment
6021	entailment
6022	neutral
6023	contradiction
6024	entailment
6025	contradiction
6026	contradiction
6027	contradiction
6028	contradiction
6029	contradiction
6030	neutral
6031	entailment
6032	neutral
6033	contradiction
6034	contradiction
6035	contradiction
6036	contradiction
6037	neutral
6038	entailment
6039	contradiction
6040	neutral
6041	neutral
6042	neutral
6043	neutral
6044	contradiction
6045	contradiction
6046	neutral
6047	neutral
6048	contradiction
6049	entailment
6050	entailment
6051	entailment
6052	entailment
6053	contradiction
6054	contradiction
6055	neutral
6056	neutral
6057	contradiction
6058	neutral
6059	contradiction
6060	contradiction
6061	neutral
6062	contradiction
6063	contradiction
6064	contradiction
6065	contradiction
6066	contradiction
6067	neutral
6068	entailment
6069	entailment
6070	neutral
6071	neutral
6072	entailment
6073	entailment
6074	contradiction
6075	entailment
6076	contradiction
6077	neutral
6078	entailment
6079	entailment
6080	neutral
6081	contradiction
6082	neutral
6083	entailment
6084	contradiction
6085	neutral
6086	contradiction
6087	entailment
6088	neutral
6089	entailment
6090	contradiction
6091	neutral
6092	neutral
6093	entailment
6094	entailment
6095	neutral
6096	entailment
6097	entailment
6098	neutral
6099	contradiction
6100	contradiction
6101	entailment
6102	entailment
6103	neutral
6104	entailment
6105	contradiction
6106	contradiction
6107	neutral
6108	entailment
6109	entailment
6110	neutral
6111	contradiction
6112	contradiction
6113	contradiction
6114	contradiction
6115	neutral
6116	entailment
6117	contradiction
6118	entailment
6119	entailment
6120	contradiction
6121	entailment
6122	neutral
6123	neutral
6124	entailment
6125	neutral
6126	neutral
6127	contradiction
6128	neutral
6129	contradiction
6130	neutral
6131	neutral
6132	entailment
6133	entailment
6134	contradiction
6135	neutral
6136	contradiction
6137	neutral
6138	entailment
6139	contradiction
6140	entailment
6141	contradiction
6142	contradiction
6143	entailment
6144	neutral
6145	entailment
6146	contradiction
6147	contradiction
6148	entailment
6149	entailment
6150	entailment
6151	neutral
6152	contradiction
6153	entailment
6154	neutral
6155	entailment
6156	entailment
6157	entailment
6158	contradiction
6159	entailment
6160	entailment
6161	neutral
6162	neutral
6163	entailment
6164	neutral
6165	entailment
6166	contradiction
6167	contradiction
6168	neutral
6169	entailment
6170	contradiction
6171	neutral
6172	contradiction
6173	entailment
6174	neutral
6175	entailment
6176	neutral
6177	contradiction
6178	neutral
6179	contradiction
6180	entailment
6181	contradiction
6182	entailment
6183	contradiction
6184	neutral
6185	contradiction
6186	contradiction
6187	contradiction
6188	entailment
6189	neutral
6190	entailment
6191	contradiction
6192	neutral
6193	neutral
6194	neutral
6195	entailment
6196	neutral
6197	entailment
6198	contradiction
6199	contradiction
6200	contradiction
6201	contradiction
6202	contradiction
6203	contradiction
6204	entailment
6205	entailment
6206	entailment
6207	neutral
6208	neutral
6209	entailment
6210	contradiction
6211	neutral
6212	neutral
6213	neutral
6214	entailment
6215	contradiction
6216	contradiction
6217	entailment
6218	neutral
6219	contradiction
6220	entailment
6221	contradiction
6222	entailment
6223	contradiction
6224	entailment
6225	entailment
6226	contradiction
6227	contradiction
6228	neutral
6229	contradiction
6230	neutral
6231	entailment
6232	entailment
6233	entailment
6234	entailment
6235	neutral
6236	contradiction
6237	entailment
6238	entailment
6239	entailment
6240	neutral
6241	contradiction
6242	contradiction
6243	neutral
6244	contradiction
6245	contradiction
6246	entailment
6247	neutral
6248	neutral
6249	entailment
6250	entailment
6251	entailment
6252	entailment
6253	contradiction
6254	entailment
6255	entailment
6256	neutral
6257	entailment
6258	neutral
6259	contradiction
6260	contradiction
6261	contradiction
6262	contradiction
6263	entailment
6264	neutral
6265	entailment
6266	entailment
6267	entailment
6268	neutral
6269	contradiction
6270	contradiction
6271	neutral
6272	contradiction
6273	entailment
6274	entailment
6275	contradiction
6276	neutral
6277	contradiction
6278	neutral
6279	entailment
6280	neutral
6281	neutral
6282	neutral
6283	contradiction
6284	contradiction
6285	contradiction
6286	entailment
6287	entailment
6288	contradiction
6289	neutral
6290	contradiction
6291	contradiction
6292	entailment
6293	entailment
6294	contradiction
6295	entailment
6296	contradiction
6297	neutral
6298	entailment
6299	contradiction
6300	contradiction
6301	entailment
6302	neutral
6303	contradiction
6304	neutral
6305	entailment
6306	neutral
6307	contradiction
6308	contradiction
6309	neutral
6310	neutral
6311	contradiction
6312	neutral
6313	contradiction
6314	contradiction
6315	entailment
6316	entailment
6317	contradiction
6318	entailment
6319	neutral
6320	contradiction
6321	neutral
6322	entailment
6323	entailment
6324	neutral
6325	entailment
6326	entailment
6327	entailment
6328	entailment
6329	contradiction
6330	entailment
6331	entailment
6332	neutral
6333	entailment
6334	entailment
6335	entailment
6336	entailment
6337	contradiction
6338	entailment
6339	entailment
6340	neutral
6341	entailment
6342	entailment
6343	contradiction
6344	contradiction
6345	entailment
6346	entailment
6347	contradiction
6348	entailment
6349	entailment
6350	entailment
6351	entailment
6352	contradiction
6353	entailment
6354	neutral
6355	contradiction
6356	contradiction
6357	entailment
6358	entailment
6359	contradiction
6360	neutral
6361	entailment
6362	neutral
6363	contradiction
6364	entailment
6365	neutral
6366	contradiction
6367	entailment
6368	neutral
6369	entailment
6370	entailment
6371	entailment
6372	neutral
6373	entailment
6374	entailment
6375	contradiction
6376	contradiction
6377	neutral
6378	contradiction
6379	neutral
6380	entailment
6381	entailment
6382	contradiction
6383	neutral
6384	contradiction
6385	entailment
6386	contradiction
6387	contradiction
6388	contradiction
6389	neutral
6390	entailment
6391	neutral
6392	contradiction
6393	neutral
6394	neutral
6395	neutral
6396	contradiction
6397	entailment
6398	neutral
6399	neutral
6400	contradiction
6401	contradiction
6402	entailment
6403	entailment
6404	neutral
6405	entailment
6406	contradiction
6407	neutral
6408	neutral
6409	neutral
6410	neutral
6411	entailment
6412	contradiction
6413	neutral
6414	entailment
6415	contradiction
6416	contradiction
6417	entailment
6418	contradiction
6419	contradiction
6420	entailment
6421	contradiction
6422	entailment
6423	contradiction
6424	neutral
6425	contradiction
6426	entailment
6427	contradiction
6428	neutral
6429	contradiction
6430	contradiction
6431	entailment
6432	contradiction
6433	contradiction
6434	contradiction
6435	contradiction
6436	neutral
6437	entailment
6438	entailment
6439	contradiction
6440	contradiction
6441	neutral
6442	neutral
6443	contradiction
6444	contradiction
6445	entailment
6446	entailment
6447	contradiction
6448	entailment
6449	contradiction
6450	entailment
6451	contradiction
6452	entailment
6453	contradiction
6454	entailment
6455	neutral
6456	neutral
6457	contradiction
6458	neutral
6459	contradiction
6460	entailment
6461	neutral
6462	contradiction
6463	entailment
6464	neutral
6465	entailment
6466	entailment
6467	neutral
6468	entailment
6469	contradiction
6470	contradiction
6471	neutral
6472	entailment
6473	entailment
6474	contradiction
6475	contradiction
6476	contradiction
6477	contradiction
6478	entailment
6479	entailment
6480	neutral
6481	entailment
6482	entailment
6483	contradiction
6484	entailment
6485	contradiction
6486	entailment
6487	contradiction
6488	contradiction
6489	entailment
6490	neutral
6491	contradiction
6492	neutral
6493	entailment
6494	neutral
6495	entailment
6496	contradiction
6497	entailment
6498	neutral
6499	entailment
6500	contradiction
6501	neutral
6502	contradiction
6503	neutral
6504	neutral
6505	contradiction
6506	neutral
6507	neutral
6508	contradiction
6509	contradiction
6510	contradiction
6511	contradiction
6512	neutral
6513	entailment
6514	entailment
6515	neutral
6516	neutral
6517	entailment
6518	entailment
6519	neutral
6520	contradiction
6521	entailment
6522	entailment
6523	neutral
6524	entailment
6525	neutral
6526	neutral
6527	entailment
6528	contradiction
6529	contradiction
6530	contradiction
6531	entailment
6532	entailment
6533	contradiction
6534	entailment
6535	contradiction
6536	entailment
6537	neutral
6538	contradiction
6539	neutral
6540	neutral
6541	contradiction
6542	contradiction
6543	neutral
6544	contradiction
6545	neutral
6546	neutral
6547	entailment
6548	entailment
6549	entailment
6550	neutral
6551	entailment
6552	neutral
6553	entailment
6554	entailment
6555	neutral
6556	entailment
6557	entailment
6558	contradiction
6559	entailment
6560	neutral
6561	contradiction
6562	neutral
6563	contradiction
6564	contradiction
6565	entailment
6566	contradiction
6567	entailment
6568	neutral
6569	neutral
6570	entailment
6571	contradiction
6572	entailment
6573	entailment
6574	entailment
6575	neutral
6576	entailment
6577	neutral
6578	contradiction
6579	contradiction
6580	neutral
6581	contradiction
6582	contradiction
6583	contradiction
6584	entailment
6585	entailment
6586	entailment
6587	entailment
6588	neutral
6589	entailment
6590	neutral
6591	neutral
6592	entailment
6593	neutral
6594	neutral
6595	contradiction
6596	contradiction
6597	entailment
6598	neutral
6599	contradiction
6600	entailment
6601	entailment
6602	entailment
6603	neutral
6604	contradiction
6605	contradiction
6606	neutral
6607	entailment
6608	neutral
6609	contradiction
6610	neutral
6611	entailment
6612	contradiction
6613	contradiction
6614	neutral
6615	contradiction
6616	contradiction
6617	entailment
6618	entailment
6619	entailment
6620	contradiction
6621	contradiction
6622	entailment
6623	entailment
6624	contradiction
6625	entailment
6626	contradiction
6627	neutral
6628	neutral
6629	contradiction
6630	neutral
6631	entailment
6632	entailment
6633	entailment
6634	neutral
6635	entailment
6636	neutral
6637	entailment
6638	neutral
6639	entailment
6640	contradiction
6641	contradiction
6642	neutral
6643	entailment
6644	neutral
6645	neutral
6646	contradiction
6647	entailment
6648	neutral
6649	neutral
6650	entailment
6651	contradiction
6652	contradiction
6653	contradiction
6654	contradiction
6655	neutral
6656	contradiction
6657	contradiction
6658	contradiction
6659	entailment
6660	contradiction
6661	entailment
6662	contradiction
6663	contradiction
6664	neutral
6665	entailment
6666	contradiction
6667	entailment
6668	contradiction
6669	entailment
6670	contradiction
6671	contradiction
6672	neutral
6673	entailment
6674	neutral
6675	neutral
6676	entailment
6677	entailment
6678	neutral
6679	entailment
6680	entailment
6681	entailment
6682	entailment
6683	neutral
6684	neutral
6685	neutral
6686	entailment
6687	entailment
6688	neutral
6689	entailment
6690	entailment
6691	entailment
6692	neutral
6693	entailment
6694	entailment
6695	contradiction
6696	contradiction
6697	neutral
6698	entailment
6699	contradiction
6700	neutral
6701	contradiction
6702	neutral
6703	contradiction
6704	contradiction
6705	entailment
6706	neutral
6707	entailment
6708	neutral
6709	contradiction
6710	entailment
6711	neutral
6712	contradiction
6713	entailment
6714	contradiction
6715	contradiction
6716	contradiction
6717	neutral
6718	entailment
6719	entailment
6720	entailment
6721	contradiction
6722	contradiction
6723	contradiction
6724	entailment
6725	entailment
6726	entailment
6727	entailment
6728	neutral
6729	neutral
6730	entailment
6731	neutral
6732	contradiction
6733	neutral
6734	entailment
6735	contradiction
6736	entailment
6737	contradiction
6738	entailment
6739	entailment
6740	contradiction
6741	contradiction
6742	neutral
6743	neutral
6744	neutral
6745	entailment
6746	contradiction
6747	neutral
6748	neutral
6749	contradiction
6750	contradiction
6751	entailment
6752	neutral
6753	neutral
6754	contradiction
6755	contradiction
6756	entailment
6757	entailment
6758	entailment
6759	entailment
6760	contradiction
6761	neutral
6762	contradiction
6763	entailment
6764	neutral
6765	entailment
6766	neutral
6767	contradiction
6768	neutral
6769	neutral
6770	contradiction
6771	contradiction
6772	entailment
6773	entailment
6774	contradiction
6775	contradiction
6776	entailment
6777	entailment
6778	entailment
6779	entailment
6780	entailment
6781	entailment
6782	contradiction
6783	contradiction
6784	entailment
6785	contradiction
6786	contradiction
6787	neutral
6788	entailment
6789	entailment
6790	contradiction
6791	contradiction
6792	neutral
6793	entailment
6794	entailment
6795	contradiction
6796	neutral
6797	entailment
6798	contradiction
6799	entailment
6800	contradiction
6801	contradiction
6802	entailment
6803	contradiction
6804	contradiction
6805	neutral
6806	contradiction
6807	entailment
6808	entailment
6809	contradiction
6810	neutral
6811	entailment
6812	contradiction
6813	contradiction
6814	contradiction
6815	neutral
6816	entailment
6817	entailment
6818	contradiction
6819	neutral
6820	neutral
6821	contradiction
6822	entailment
6823	entailment
6824	contradiction
6825	contradiction
6826	entailment
6827	neutral
6828	neutral
6829	entailment
6830	neutral
6831	contradiction
6832	neutral
6833	entailment
6834	neutral
6835	entailment
6836	entailment
6837	neutral
6838	contradiction
6839	entailment
6840	entailment
6841	contradiction
6842	contradiction
6843	entailment
6844	neutral
6845	entailment
6846	neutral
6847	contradiction
6848	entailment
6849	contradiction
6850	contradiction
6851	contradiction
6852	entailment
6853	entailment
6854	neutral
6855	neutral
6856	contradiction
6857	neutral
6858	contradiction
6859	entailment
6860	contradiction
6861	neutral
6862	contradiction
6863	entailment
6864	contradiction
6865	entailment
6866	entailment
6867	entailment
6868	entailment
6869	contradiction
6870	entailment
6871	neutral
6872	contradiction
6873	contradiction
6874	neutral
6875	neutral
6876	contradiction
6877	entailment
6878	contradiction
6879	contradiction
6880	contradiction
6881	entailment
6882	neutral
6883	contradiction
6884	entailment
6885	neutral
6886	contradiction
6887	neutral
6888	contradiction
6889	neutral
6890	entailment
6891	neutral
6892	entailment
6893	contradiction
6894	neutral
6895	contradiction
6896	entailment
6897	entailment
6898	entailment
6899	contradiction
6900	entailment
6901	contradiction
6902	entailment
6903	neutral
6904	neutral
6905	entailment
6906	neutral
6907	neutral
6908	entailment
6909	entailment
6910	contradiction
6911	entailment
6912	contradiction
6913	entailment
6914	contradiction
6915	neutral
6916	neutral
6917	entailment
6918	contradiction
6919	contradiction
6920	entailment
6921	neutral
6922	neutral
6923	entailment
6924	contradiction
6925	neutral
6926	contradiction
6927	contradiction
6928	neutral
6929	contradiction
6930	entailment
6931	entailment
6932	neutral
6933	entailment
6934	contradiction
6935	entailment
6936	neutral
6937	entailment
6938	contradiction
6939	entailment
6940	entailment
6941	contradiction
6942	entailment
6943	neutral
6944	neutral
6945	contradiction
6946	contradiction
6947	entailment
6948	entailment
6949	neutral
6950	entailment
6951	neutral
6952	entailment
6953	entailment
6954	contradiction
6955	neutral
6956	contradiction
6957	contradiction
6958	contradiction
6959	contradiction
6960	contradiction
6961	entailment
6962	entailment
6963	entailment
6964	entailment
6965	contradiction
6966	entailment
6967	entailment
6968	entailment
6969	neutral
6970	entailment
6971	contradiction
6972	neutral
6973	contradiction
6974	neutral
6975	entailment
6976	entailment
6977	entailment
6978	entailment
6979	neutral
6980	contradiction
6981	neutral
6982	entailment
6983	neutral
6984	entailment
6985	entailment
6986	neutral
6987	entailment
6988	entailment
6989	entailment
6990	contradiction
6991	entailment
6992	neutral
6993	entailment
6994	contradiction
6995	neutral
6996	contradiction
6997	contradiction
6998	entailment
6999	entailment
7000	contradiction
7001	contradiction
7002	entailment
7003	entailment
7004	entailment
7005	entailment
7006	contradiction
7007	entailment
7008	neutral
7009	entailment
7010	neutral
7011	neutral
7012	entailment
7013	entailment
7014	entailment
7015	contradiction
7016	entailment
7017	neutral
7018	contradiction
7019	entailment
7020	contradiction
7021	contradiction
7022	neutral
7023	entailment
7024	neutral
7025	neutral
7026	neutral
7027	contradiction
7028	contradiction
7029	contradiction
7030	entailment
7031	entailment
7032	entailment
7033	neutral
7034	entailment
7035	neutral
7036	neutral
7037	neutral
7038	entailment
7039	entailment
7040	contradiction
7041	neutral
7042	neutral
7043	contradiction
7044	contradiction
7045	entailment
7046	neutral
7047	entailment
7048	neutral
7049	neutral
7050	contradiction
7051	neutral
7052	contradiction
7053	contradiction
7054	contradiction
7055	contradiction
7056	entailment
7057	contradiction
7058	entailment
7059	entailment
7060	contradiction
7061	neutral
7062	neutral
7063	contradiction
7064	entailment
7065	contradiction
7066	contradiction
7067	contradiction
7068	contradiction
7069	neutral
7070	contradiction
7071	entailment
7072	neutral
7073	neutral
7074	entailment
7075	entailment
7076	entailment
7077	contradiction
7078	contradiction
7079	neutral
7080	entailment
7081	entailment
7082	neutral
7083	contradiction
7084	entailment
7085	entailment
7086	neutral
7087	neutral
7088	neutral
7089	contradiction
7090	entailment
7091	neutral
7092	entailment
7093	contradiction
7094	entailment
7095	neutral
7096	entailment
7097	contradiction
7098	contradiction
7099	contradiction
7100	contradiction
7101	neutral
7102	contradiction
7103	contradiction
7104	entailment
7105	entailment
7106	entailment
7107	contradiction
7108	neutral
7109	contradiction
7110	contradiction
7111	contradiction
7112	entailment
7113	contradiction
7114	contradiction
7115	neutral
7116	contradiction
7117	entailment
7118	neutral
7119	neutral
7120	neutral
7121	contradiction
7122	neutral
7123	neutral
7124	neutral
7125	contradiction
7126	entailment
7127	neutral
7128	entailment
7129	entailment
7130	contradiction
7131	entailment
7132	neutral
7133	neutral
7134	contradiction
7135	entailment
7136	entailment
7137	contradiction
7138	contradiction
7139	neutral
7140	entailment
7141	contradiction
7142	contradiction
7143	entailment
7144	neutral
7145	contradiction
7146	entailment
7147	neutral
7148	neutral
7149	entailment
7150	neutral
7151	entailment
7152	contradiction
7153	neutral
7154	neutral
7155	contradiction
7156	contradiction
7157	neutral
7158	entailment
7159	entailment
7160	entailment
7161	contradiction
7162	neutral
7163	entailment
7164	contradiction
7165	entailment
7166	neutral
7167	entailment
7168	entailment
7169	contradiction
7170	contradiction
7171	entailment
7172	contradiction
7173	neutral
7174	contradiction
7175	entailment
7176	neutral
7177	entailment
7178	entailment
7179	neutral
7180	entailment
7181	entailment
7182	contradiction
7183	contradiction
7184	neutral
7185	contradiction
7186	entailment
7187	entailment
7188	entailment
7189	entailment
7190	entailment
7191	neutral
7192	neutral
7193	entailment
7194	entailment
7195	neutral
7196	entailment
7197	entailment
7198	neutral
7199	contradiction
7200	contradiction
7201	neutral
7202	contradiction
7203	contradiction
7204	entailment
7205	entailment
7206	neutral
7207	contradiction
7208	contradiction
7209	entailment
7210	neutral
7211	neutral
7212	contradiction
7213	contradiction
7214	contradiction
7215	entailment
7216	contradiction
7217	entailment
7218	contradiction
7219	neutral
7220	neutral
7221	neutral
7222	neutral
7223	neutral
7224	entailment
7225	neutral
7226	contradiction
7227	contradiction
7228	entailment
7229	entailment
7230	contradiction
7231	entailment
7232	entailment
7233	neutral
7234	neutral
7235	neutral
7236	neutral
7237	contradiction
7238	neutral
7239	entailment
7240	neutral
7241	neutral
7242	neutral
7243	contradiction
7244	neutral
7245	contradiction
7246	entailment
7247	neutral
7248	contradiction
7249	contradiction
7250	neutral
7251	entailment
7252	entailment
7253	neutral
7254	contradiction
7255	neutral
7256	contradiction
7257	entailment
7258	entailment
7259	contradiction
7260	entailment
7261	contradiction
7262	contradiction
7263	entailment
7264	contradiction
7265	neutral
7266	neutral
7267	entailment
7268	contradiction
7269	contradiction
7270	neutral
7271	contradiction
7272	entailment
7273	neutral
7274	entailment
7275	entailment
7276	entailment
7277	entailment
7278	entailment
7279	neutral
7280	neutral
7281	neutral
7282	contradiction
7283	neutral
7284	contradiction
7285	entailment
7286	neutral
7287	neutral
7288	contradiction
7289	neutral
7290	contradiction
7291	entailment
7292	contradiction
7293	contradiction
7294	neutral
7295	entailment
7296	neutral
7297	neutral
7298	contradiction
7299	entailment
7300	entailment
7301	entailment
7302	entailment
7303	entailment
7304	entailment
7305	entailment
7306	contradiction
7307	contradiction
7308	entailment
7309	contradiction
7310	entailment
7311	contradiction
7312	entailment
7313	neutral
7314	neutral
7315	contradiction
7316	contradiction
7317	neutral
7318	contradiction
7319	entailment
7320	neutral
7321	entailment
7322	neutral
7323	contradiction
7324	contradiction
7325	entailment
7326	neutral
7327	neutral
7328	neutral
7329	neutral
7330	entailment
7331	contradiction
7332	contradiction
7333	neutral
7334	entailment
7335	contradiction
7336	neutral
7337	contradiction
7338	neutral
7339	contradiction
7340	neutral
7341	neutral
7342	neutral
7343	neutral
7344	neutral
7345	contradiction
7346	contradiction
7347	entailment
7348	contradiction
7349	neutral
7350	entailment
7351	contradiction
7352	neutral
7353	entailment
7354	entailment
7355	contradiction
7356	contradiction
7357	entailment
7358	entailment
7359	entailment
7360	neutral
7361	contradiction
7362	neutral
7363	entailment
7364	contradiction
7365	neutral
7366	contradiction
7367	entailment
7368	entailment
7369	neutral
7370	entailment
7371	neutral
7372	entailment
7373	entailment
7374	entailment
7375	contradiction
7376	neutral
7377	entailment
7378	contradiction
7379	contradiction
7380	entailment
7381	entailment
7382	contradiction
7383	entailment
7384	contradiction
7385	neutral
7386	contradiction
7387	entailment
7388	entailment
7389	neutral
7390	entailment
7391	contradiction
7392	neutral
7393	entailment
7394	neutral
7395	neutral
7396	contradiction
7397	contradiction
7398	neutral
7399	contradiction
7400	entailment
7401	contradiction
7402	neutral
7403	neutral
7404	entailment
7405	neutral
7406	entailment
7407	neutral
7408	neutral
7409	entailment
7410	entailment
7411	entailment
7412	entailment
7413	entailment
7414	entailment
7415	neutral
7416	neutral
7417	neutral
7418	entailment
7419	contradiction
7420	neutral
7421	entailment
7422	entailment
7423	neutral
7424	entailment
7425	contradiction
7426	neutral
7427	contradiction
7428	neutral
7429	entailment
7430	neutral
7431	neutral
7432	entailment
7433	contradiction
7434	neutral
7435	entailment
7436	contradiction
7437	neutral
7438	entailment
7439	neutral
7440	neutral
7441	neutral
7442	entailment
7443	entailment
7444	entailment
7445	entailment
7446	entailment
7447	neutral
7448	neutral
7449	entailment
7450	entailment
7451	entailment
7452	neutral
7453	neutral
7454	contradiction
7455	neutral
7456	entailment
7457	entailment
7458	neutral
7459	neutral
7460	contradiction
7461	entailment
7462	contradiction
7463	entailment
7464	contradiction
7465	entailment
7466	contradiction
7467	neutral
7468	entailment
7469	contradiction
7470	entailment
7471	neutral
7472	entailment
7473	entailment
7474	contradiction
7475	contradiction
7476	entailment
7477	entailment
7478	contradiction
7479	entailment
7480	contradiction
7481	neutral
7482	entailment
7483	neutral
7484	neutral
7485	neutral
7486	entailment
7487	contradiction
7488	entailment
7489	neutral
7490	entailment
7491	neutral
7492	contradiction
7493	entailment
7494	entailment
7495	neutral
7496	neutral
7497	neutral
7498	contradiction
7499	contradiction
7500	neutral
7501	contradiction
7502	entailment
7503	entailment
7504	entailment
7505	neutral
7506	contradiction
7507	contradiction
7508	neutral
7509	neutral
7510	neutral
7511	contradiction
7512	neutral
7513	neutral
7514	entailment
7515	contradiction
7516	neutral
7517	entailment
7518	neutral
7519	contradiction
7520	entailment
7521	contradiction
7522	entailment
7523	entailment
7524	contradiction
7525	neutral
7526	neutral
7527	entailment
7528	contradiction
7529	neutral
7530	neutral
7531	contradiction
7532	contradiction
7533	neutral
7534	neutral
7535	neutral
7536	neutral
7537	contradiction
7538	contradiction
7539	neutral
7540	entailment
7541	neutral
7542	entailment
7543	contradiction
7544	entailment
7545	entailment
7546	entailment
7547	contradiction
7548	contradiction
7549	contradiction
7550	entailment
7551	contradiction
7552	entailment
7553	contradiction
7554	contradiction
7555	neutral
7556	neutral
7557	neutral
7558	neutral
7559	neutral
7560	entailment
7561	neutral
7562	neutral
7563	entailment
7564	neutral
7565	entailment
7566	neutral
7567	contradiction
7568	entailment
7569	entailment
7570	entailment
7571	neutral
7572	contradiction
7573	entailment
7574	entailment
7575	entailment
7576	contradiction
7577	neutral
7578	contradiction
7579	contradiction
7580	entailment
7581	contradiction
7582	contradiction
7583	contradiction
7584	entailment
7585	neutral
7586	contradiction
7587	neutral
7588	entailment
7589	contradiction
7590	neutral
7591	entailment
7592	contradiction
7593	neutral
7594	neutral
7595	neutral
7596	neutral
7597	contradiction
7598	contradiction
7599	contradiction
7600	neutral
7601	entailment
7602	entailment
7603	contradiction
7604	contradiction
7605	contradiction
7606	contradiction
7607	entailment
7608	neutral
7609	entailment
7610	contradiction
7611	contradiction
7612	contradiction
7613	neutral
7614	entailment
7615	neutral
7616	entailment
7617	neutral
7618	contradiction
7619	contradiction
7620	entailment
7621	entailment
7622	contradiction
7623	contradiction
7624	neutral
7625	neutral
7626	contradiction
7627	contradiction
7628	contradiction
7629	contradiction
7630	neutral
7631	contradiction
7632	entailment
7633	entailment
7634	entailment
7635	entailment
7636	neutral
7637	entailment
7638	neutral
7639	entailment
7640	neutral
7641	entailment
7642	entailment
7643	entailment
7644	entailment
7645	entailment
7646	contradiction
7647	neutral
7648	contradiction
7649	entailment
7650	entailment
7651	neutral
7652	entailment
7653	neutral
7654	contradiction
7655	contradiction
7656	neutral
7657	neutral
7658	neutral
7659	neutral
7660	entailment
7661	contradiction
7662	entailment
7663	entailment
7664	entailment
7665	contradiction
7666	entailment
7667	contradiction
7668	contradiction
7669	contradiction
7670	contradiction
7671	neutral
7672	entailment
7673	entailment
7674	neutral
7675	contradiction
7676	neutral
7677	neutral
7678	neutral
7679	contradiction
7680	contradiction
7681	contradiction
7682	contradiction
7683	neutral
7684	contradiction
7685	entailment
7686	entailment
7687	neutral
7688	entailment
7689	entailment
7690	contradiction
7691	neutral
7692	contradiction
7693	contradiction
7694	neutral
7695	neutral
7696	neutral
7697	entailment
7698	neutral
7699	contradiction
7700	contradiction
7701	contradiction
7702	contradiction
7703	neutral
7704	contradiction
7705	neutral
7706	contradiction
7707	entailment
7708	neutral
7709	contradiction
7710	contradiction
7711	neutral
7712	neutral
7713	neutral
7714	neutral
7715	contradiction
7716	entailment
7717	neutral
7718	neutral
7719	entailment
7720	neutral
7721	neutral
7722	contradiction
7723	neutral
7724	neutral
7725	contradiction
7726	entailment
7727	contradiction
7728	neutral
7729	entailment
7730	neutral
7731	entailment
7732	neutral
7733	neutral
7734	contradiction
7735	contradiction
7736	entailment
7737	neutral
7738	entailment
7739	neutral
7740	neutral
7741	neutral
7742	neutral
7743	neutral
7744	contradiction
7745	neutral
7746	entailment
7747	contradiction
7748	entailment
7749	contradiction
7750	entailment
7751	entailment
7752	neutral
7753	entailment
7754	entailment
7755	neutral
7756	entailment
7757	neutral
7758	contradiction
7759	contradiction
7760	contradiction
7761	entailment
7762	neutral
7763	neutral
7764	contradiction
7765	neutral
7766	entailment
7767	neutral
7768	entailment
7769	contradiction
7770	neutral
7771	neutral
7772	neutral
7773	neutral
7774	contradiction
7775	entailment
7776	neutral
7777	neutral
7778	entailment
7779	neutral
7780	contradiction
7781	contradiction
7782	entailment
7783	neutral
7784	neutral
7785	neutral
7786	entailment
7787	entailment
7788	contradiction
7789	entailment
7790	contradiction
7791	neutral
7792	neutral
7793	neutral
7794	neutral
7795	contradiction
7796	neutral
7797	neutral
7798	neutral
7799	contradiction
7800	neutral
7801	contradiction
7802	contradiction
7803	entailment
7804	contradiction
7805	neutral
7806	neutral
7807	contradiction
7808	neutral
7809	neutral
7810	entailment
7811	entailment
7812	entailment
7813	contradiction
7814	neutral
7815	entailment
7816	contradiction
7817	neutral
7818	contradiction
7819	neutral
7820	contradiction
7821	contradiction
7822	entailment
7823	neutral
7824	entailment
7825	contradiction
7826	entailment
7827	entailment
7828	neutral
7829	neutral
7830	entailment
7831	entailment
7832	neutral
7833	entailment
7834	neutral
7835	neutral
7836	neutral
7837	contradiction
7838	contradiction
7839	entailment
7840	entailment
7841	contradiction
7842	entailment
7843	neutral
7844	entailment
7845	entailment
7846	contradiction
7847	neutral
7848	entailment
7849	neutral
7850	neutral
7851	neutral
7852	neutral
7853	contradiction
7854	entailment
7855	contradiction
7856	entailment
7857	neutral
7858	entailment
7859	entailment
7860	entailment
7861	entailment
7862	neutral
7863	contradiction
7864	entailment
7865	neutral
7866	contradiction
7867	contradiction
7868	entailment
7869	neutral
7870	contradiction
7871	entailment
7872	entailment
7873	contradiction
7874	contradiction
7875	entailment
7876	entailment
7877	contradiction
7878	neutral
7879	contradiction
7880	entailment
7881	contradiction
7882	contradiction
7883	neutral
7884	neutral
7885	neutral
7886	entailment
7887	neutral
7888	entailment
7889	neutral
7890	entailment
7891	contradiction
7892	neutral
7893	neutral
7894	contradiction
7895	contradiction
7896	neutral
7897	neutral
7898	entailment
7899	contradiction
7900	entailment
7901	entailment
7902	entailment
7903	neutral
7904	entailment
7905	neutral
7906	neutral
7907	entailment
7908	contradiction
7909	contradiction
7910	contradiction
7911	contradiction
7912	neutral
7913	contradiction
7914	contradiction
7915	entailment
7916	neutral
7917	neutral
7918	contradiction
7919	neutral
7920	neutral
7921	entailment
7922	neutral
7923	contradiction
7924	contradiction
7925	contradiction
7926	contradiction
7927	contradiction
7928	contradiction
7929	entailment
7930	contradiction
7931	contradiction
7932	contradiction
7933	entailment
7934	entailment
7935	neutral
7936	entailment
7937	entailment
7938	contradiction
7939	neutral
7940	entailment
7941	neutral
7942	entailment
7943	entailment
7944	neutral
7945	neutral
7946	contradiction
7947	contradiction
7948	entailment
7949	contradiction
7950	entailment
7951	neutral
7952	entailment
7953	neutral
7954	neutral
7955	neutral
7956	contradiction
7957	neutral
7958	contradiction
7959	entailment
7960	contradiction
7961	entailment
7962	contradiction
7963	neutral
7964	entailment
7965	entailment
7966	entailment
7967	entailment
7968	neutral
7969	entailment
7970	contradiction
7971	entailment
7972	neutral
7973	neutral
7974	entailment
7975	contradiction
7976	neutral
7977	entailment
7978	entailment
7979	neutral
7980	entailment
7981	contradiction
7982	entailment
7983	neutral
7984	neutral
7985	neutral
7986	neutral
7987	contradiction
7988	contradiction
7989	entailment
7990	contradiction
7991	contradiction
7992	neutral
7993	neutral
7994	contradiction
7995	entailment
7996	entailment
7997	contradiction
7998	entailment
7999	neutral
8000	contradiction
8001	entailment
8002	contradiction
8003	entailment
8004	contradiction
8005	contradiction
8006	neutral
8007	neutral
8008	neutral
8009	entailment
8010	entailment
8011	neutral
8012	entailment
8013	contradiction
8014	contradiction
8015	entailment
8016	neutral
8017	contradiction
8018	neutral
8019	neutral
8020	entailment
8021	contradiction
8022	entailment
8023	entailment
8024	neutral
8025	contradiction
8026	contradiction
8027	contradiction
8028	contradiction
8029	contradiction
8030	contradiction
8031	entailment
8032	contradiction
8033	neutral
8034	neutral
8035	entailment
8036	entailment
8037	contradiction
8038	entailment
8039	entailment
8040	contradiction
8041	neutral
8042	neutral
8043	entailment
8044	entailment
8045	entailment
8046	neutral
8047	contradiction
8048	neutral
8049	entailment
8050	entailment
8051	contradiction
8052	contradiction
8053	contradiction
8054	neutral
8055	neutral
8056	entailment
8057	neutral
8058	entailment
8059	contradiction
8060	entailment
8061	contradiction
8062	neutral
8063	contradiction
8064	entailment
8065	neutral
8066	contradiction
8067	contradiction
8068	neutral
8069	contradiction
8070	entailment
8071	contradiction
8072	entailment
8073	neutral
8074	entailment
8075	contradiction
8076	contradiction
8077	entailment
8078	neutral
8079	neutral
8080	entailment
8081	contradiction
8082	entailment
8083	contradiction
8084	neutral
8085	entailment
8086	contradiction
8087	contradiction
8088	contradiction
8089	neutral
8090	entailment
8091	contradiction
8092	neutral
8093	neutral
8094	neutral
8095	contradiction
8096	contradiction
8097	entailment
8098	entailment
8099	contradiction
8100	entailment
8101	neutral
8102	contradiction
8103	neutral
8104	contradiction
8105	contradiction
8106	entailment
8107	entailment
8108	entailment
8109	entailment
8110	neutral
8111	contradiction
8112	neutral
8113	neutral
8114	neutral
8115	neutral
8116	entailment
8117	entailment
8118	neutral
8119	entailment
8120	entailment
8121	neutral
8122	contradiction
8123	contradiction
8124	entailment
8125	contradiction
8126	contradiction
8127	entailment
8128	contradiction
8129	entailment
8130	neutral
8131	entailment
8132	neutral
8133	entailment
8134	neutral
8135	neutral
8136	neutral
8137	neutral
8138	entailment
8139	entailment
8140	contradiction
8141	contradiction
8142	neutral
8143	entailment
8144	entailment
8145	neutral
8146	neutral
8147	contradiction
8148	neutral
8149	neutral
8150	entailment
8151	entailment
8152	neutral
8153	contradiction
8154	neutral
8155	contradiction
8156	contradiction
8157	contradiction
8158	entailment
8159	entailment
8160	neutral
8161	entailment
8162	neutral
8163	contradiction
8164	neutral
8165	contradiction
8166	contradiction
8167	contradiction
8168	contradiction
8169	entailment
8170	neutral
8171	entailment
8172	entailment
8173	contradiction
8174	entailment
8175	entailment
8176	neutral
8177	entailment
8178	neutral
8179	contradiction
8180	entailment
8181	entailment
8182	contradiction
8183	entailment
8184	entailment
8185	entailment
8186	entailment
8187	contradiction
8188	entailment
8189	contradiction
8190	contradiction
8191	contradiction
8192	neutral
8193	neutral
8194	neutral
8195	entailment
8196	entailment
8197	contradiction
8198	contradiction
8199	neutral
8200	neutral
8201	contradiction
8202	entailment
8203	contradiction
8204	contradiction
8205	entailment
8206	contradiction
8207	entailment
8208	entailment
8209	contradiction
8210	neutral
8211	entailment
8212	entailment
8213	neutral
8214	entailment
8215	entailment
8216	entailment
8217	neutral
8218	contradiction
8219	neutral
8220	neutral
8221	entailment
8222	neutral
8223	entailment
8224	contradiction
8225	contradiction
8226	contradiction
8227	neutral
8228	neutral
8229	neutral
8230	neutral
8231	entailment
8232	entailment
8233	entailment
8234	neutral
8235	contradiction
8236	neutral
8237	entailment
8238	neutral
8239	entailment
8240	contradiction
8241	contradiction
8242	entailment
8243	neutral
8244	neutral
8245	entailment
8246	contradiction
8247	contradiction
8248	neutral
8249	neutral
8250	neutral
8251	contradiction
8252	neutral
8253	neutral
8254	entailment
8255	entailment
8256	entailment
8257	contradiction
8258	contradiction
8259	entailment
8260	contradiction
8261	neutral
8262	contradiction
8263	entailment
8264	entailment
8265	neutral
8266	entailment
8267	entailment
8268	contradiction
8269	contradiction
8270	contradiction
8271	entailment
8272	entailment
8273	contradiction
8274	contradiction
8275	neutral
8276	contradiction
8277	entailment
8278	neutral
8279	entailment
8280	entailment
8281	entailment
8282	neutral
8283	entailment
8284	neutral
8285	neutral
8286	neutral
8287	neutral
8288	entailment
8289	neutral
8290	neutral
8291	entailment
8292	neutral
8293	entailment
8294	entailment
8295	entailment
8296	contradiction
8297	contradiction
8298	neutral
8299	contradiction
8300	entailment
8301	entailment
8302	neutral
8303	neutral
8304	entailment
8305	entailment
8306	neutral
8307	entailment
8308	contradiction
8309	entailment
8310	entailment
8311	contradiction
8312	neutral
8313	entailment
8314	contradiction
8315	entailment
8316	neutral
8317	entailment
8318	neutral
8319	neutral
8320	contradiction
8321	neutral
8322	neutral
8323	contradiction
8324	neutral
8325	contradiction
8326	contradiction
8327	neutral
8328	contradiction
8329	entailment
8330	neutral
8331	neutral
8332	contradiction
8333	neutral
8334	contradiction
8335	contradiction
8336	contradiction
8337	entailment
8338	neutral
8339	neutral
8340	neutral
8341	neutral
8342	contradiction
8343	entailment
8344	neutral
8345	contradiction
8346	entailment
8347	neutral
8348	entailment
8349	contradiction
8350	neutral
8351	neutral
8352	contradiction
8353	neutral
8354	entailment
8355	contradiction
8356	contradiction
8357	contradiction
8358	neutral
8359	neutral
8360	neutral
8361	contradiction
8362	neutral
8363	entailment
8364	neutral
8365	entailment
8366	neutral
8367	neutral
8368	neutral
8369	entailment
8370	contradiction
8371	contradiction
8372	entailment
8373	contradiction
8374	contradiction
8375	entailment
8376	contradiction
8377	neutral
8378	contradiction
8379	neutral
8380	entailment
8381	contradiction
8382	contradiction
8383	entailment
8384	entailment
8385	contradiction
8386	entailment
8387	contradiction
8388	entailment
8389	neutral
8390	neutral
8391	neutral
8392	contradiction
8393	contradiction
8394	contradiction
8395	entailment
8396	contradiction
8397	entailment
8398	contradiction
8399	neutral
8400	contradiction
8401	neutral
8402	entailment
8403	neutral
8404	entailment
8405	contradiction
8406	contradiction
8407	entailment
8408	neutral
8409	entailment
8410	neutral
8411	neutral
8412	contradiction
8413	neutral
8414	neutral
8415	contradiction
8416	entailment
8417	entailment
8418	entailment
8419	entailment
8420	entailment
8421	entailment
8422	contradiction
8423	neutral
8424	entailment
8425	neutral
8426	contradiction
8427	neutral
8428	contradiction
8429	contradiction
8430	neutral
8431	neutral
8432	contradiction
8433	entailment
8434	entailment
8435	entailment
8436	neutral
8437	contradiction
8438	contradiction
8439	contradiction
8440	entailment
8441	neutral
8442	neutral
8443	entailment
8444	entailment
8445	entailment
8446	neutral
8447	contradiction
8448	neutral
8449	entailment
8450	neutral
8451	contradiction
8452	contradiction
8453	contradiction
8454	neutral
8455	contradiction
8456	neutral
8457	neutral
8458	contradiction
8459	neutral
8460	entailment
8461	neutral
8462	entailment
8463	entailment
8464	contradiction
8465	neutral
8466	contradiction
8467	contradiction
8468	entailment
8469	neutral
8470	neutral
8471	entailment
8472	neutral
8473	neutral
8474	entailment
8475	neutral
8476	contradiction
8477	neutral
8478	contradiction
8479	entailment
8480	neutral
8481	entailment
8482	entailment
8483	neutral
8484	neutral
8485	neutral
8486	contradiction
8487	neutral
8488	neutral
8489	entailment
8490	neutral
8491	entailment
8492	entailment
8493	contradiction
8494	entailment
8495	contradiction
8496	entailment
8497	contradiction
8498	entailment
8499	neutral
8500	neutral
8501	neutral
8502	contradiction
8503	neutral
8504	neutral
8505	neutral
8506	contradiction
8507	entailment
8508	entailment
8509	neutral
8510	neutral
8511	neutral
8512	entailment
8513	contradiction
8514	neutral
8515	entailment
8516	entailment
8517	contradiction
8518	neutral
8519	contradiction
8520	contradiction
8521	neutral
8522	contradiction
8523	entailment
8524	neutral
8525	neutral
8526	entailment
8527	entailment
8528	entailment
8529	contradiction
8530	neutral
8531	contradiction
8532	neutral
8533	contradiction
8534	contradiction
8535	entailment
8536	entailment
8537	neutral
8538	contradiction
8539	contradiction
8540	contradiction
8541	contradiction
8542	neutral
8543	entailment
8544	contradiction
8545	contradiction
8546	neutral
8547	neutral
8548	neutral
8549	neutral
8550	neutral
8551	contradiction
8552	neutral
8553	neutral
8554	entailment
8555	entailment
8556	neutral
8557	contradiction
8558	contradiction
8559	entailment
8560	neutral
8561	entailment
8562	neutral
8563	contradiction
8564	entailment
8565	entailment
8566	entailment
8567	entailment
8568	entailment
8569	neutral
8570	contradiction
8571	entailment
8572	neutral
8573	contradiction
8574	contradiction
8575	contradiction
8576	entailment
8577	neutral
8578	entailment
8579	entailment
8580	contradiction
8581	neutral
8582	entailment
8583	neutral
8584	entailment
8585	neutral
8586	contradiction
8587	contradiction
8588	entailment
8589	contradiction
8590	contradiction
8591	neutral
8592	contradiction
8593	neutral
8594	entailment
8595	entailment
8596	contradiction
8597	entailment
8598	entailment
8599	entailment
8600	entailment
8601	contradiction
8602	contradiction
8603	neutral
8604	entailment
8605	entailment
8606	neutral
8607	entailment
8608	entailment
8609	neutral
8610	contradiction
8611	neutral
8612	neutral
8613	contradiction
8614	contradiction
8615	contradiction
8616	contradiction
8617	contradiction
8618	neutral
8619	entailment
8620	entailment
8621	entailment
8622	contradiction
8623	entailment
8624	contradiction
8625	contradiction
8626	entailment
8627	neutral
8628	neutral
8629	entailment
8630	neutral
8631	entailment
8632	neutral
8633	entailment
8634	neutral
8635	contradiction
8636	entailment
8637	contradiction
8638	neutral
8639	contradiction
8640	contradiction
8641	contradiction
8642	neutral
8643	entailment
8644	entailment
8645	neutral
8646	neutral
8647	contradiction
8648	contradiction
8649	neutral
8650	contradiction
8651	contradiction
8652	neutral
8653	entailment
8654	entailment
8655	contradiction
8656	contradiction
8657	entailment
8658	entailment
8659	neutral
8660	contradiction
8661	neutral
8662	neutral
8663	contradiction
8664	entailment
8665	contradiction
8666	entailment
8667	neutral
8668	contradiction
8669	entailment
8670	entailment
8671	neutral
8672	entailment
8673	contradiction
8674	contradiction
8675	neutral
8676	entailment
8677	neutral
8678	entailment
8679	entailment
8680	neutral
8681	entailment
8682	entailment
8683	neutral
8684	entailment
8685	entailment
8686	neutral
8687	neutral
8688	neutral
8689	neutral
8690	contradiction
8691	neutral
8692	entailment
8693	contradiction
8694	entailment
8695	entailment
8696	neutral
8697	neutral
8698	neutral
8699	entailment
8700	entailment
8701	neutral
8702	contradiction
8703	neutral
8704	entailment
8705	neutral
8706	entailment
8707	entailment
8708	contradiction
8709	entailment
8710	entailment
8711	contradiction
8712	neutral
8713	entailment
8714	contradiction
8715	neutral
8716	contradiction
8717	contradiction
8718	contradiction
8719	contradiction
8720	contradiction
8721	contradiction
8722	neutral
8723	neutral
8724	entailment
8725	contradiction
8726	contradiction
8727	entailment
8728	neutral
8729	neutral
8730	neutral
8731	contradiction
8732	neutral
8733	neutral
8734	contradiction
8735	entailment
8736	entailment
8737	entailment
8738	entailment
8739	neutral
8740	entailment
8741	neutral
8742	neutral
8743	entailment
8744	contradiction
8745	contradiction
8746	entailment
8747	entailment
8748	contradiction
8749	neutral
8750	entailment
8751	contradiction
8752	neutral
8753	neutral
8754	contradiction
8755	neutral
8756	entailment
8757	entailment
8758	entailment
8759	entailment
8760	contradiction
8761	neutral
8762	neutral
8763	neutral
8764	neutral
8765	entailment
8766	entailment
8767	entailment
8768	neutral
8769	neutral
8770	contradiction
8771	neutral
8772	entailment
8773	entailment
8774	contradiction
8775	neutral
8776	entailment
8777	contradiction
8778	entailment
8779	neutral
8780	contradiction
8781	neutral
8782	contradiction
8783	neutral
8784	neutral
8785	contradiction
8786	entailment
8787	neutral
8788	neutral
8789	entailment
8790	entailment
8791	neutral
8792	neutral
8793	neutral
8794	entailment
8795	neutral
8796	neutral
8797	contradiction
8798	neutral
8799	contradiction
8800	neutral
8801	neutral
8802	neutral
8803	contradiction
8804	neutral
8805	neutral
8806	neutral
8807	neutral
8808	entailment
8809	entailment
8810	contradiction
8811	neutral
8812	contradiction
8813	neutral
8814	neutral
8815	entailment
8816	entailment
8817	contradiction
8818	entailment
8819	entailment
8820	contradiction
8821	contradiction
8822	entailment
8823	entailment
8824	contradiction
8825	neutral
8826	entailment
8827	entailment
8828	neutral
8829	entailment
8830	contradiction
8831	entailment
8832	contradiction
8833	entailment
8834	contradiction
8835	entailment
8836	contradiction
8837	neutral
8838	neutral
8839	entailment
8840	contradiction
8841	neutral
8842	entailment
8843	entailment
8844	contradiction
8845	entailment
8846	entailment
8847	entailment
8848	entailment
8849	entailment
8850	entailment
8851	contradiction
8852	entailment
8853	entailment
8854	entailment
8855	contradiction
8856	entailment
8857	contradiction
8858	entailment
8859	contradiction
8860	contradiction
8861	neutral
8862	entailment
8863	entailment
8864	entailment
8865	entailment
8866	neutral
8867	entailment
8868	contradiction
8869	entailment
8870	entailment
8871	neutral
8872	neutral
8873	neutral
8874	neutral
8875	contradiction
8876	contradiction
8877	neutral
8878	neutral
8879	contradiction
8880	neutral
8881	neutral
8882	contradiction
8883	neutral
8884	entailment
8885	entailment
8886	entailment
8887	entailment
8888	contradiction
8889	neutral
8890	contradiction
8891	entailment
8892	entailment
8893	entailment
8894	neutral
8895	neutral
8896	neutral
8897	entailment
8898	contradiction
8899	entailment
8900	neutral
8901	contradiction
8902	entailment
8903	contradiction
8904	entailment
8905	neutral
8906	entailment
8907	neutral
8908	neutral
8909	neutral
8910	neutral
8911	neutral
8912	entailment
8913	neutral
8914	entailment
8915	contradiction
8916	neutral
8917	neutral
8918	neutral
8919	entailment
8920	entailment
8921	contradiction
8922	neutral
8923	neutral
8924	neutral
8925	neutral
8926	contradiction
8927	entailment
8928	neutral
8929	contradiction
8930	entailment
8931	contradiction
8932	neutral
8933	contradiction
8934	entailment
8935	entailment
8936	neutral
8937	contradiction
8938	neutral
8939	entailment
8940	entailment
8941	neutral
8942	entailment
8943	entailment
8944	contradiction
8945	entailment
8946	neutral
8947	entailment
8948	entailment
8949	contradiction
8950	contradiction
8951	neutral
8952	neutral
8953	contradiction
8954	entailment
8955	contradiction
8956	contradiction
8957	contradiction
8958	contradiction
8959	contradiction
8960	neutral
8961	neutral
8962	contradiction
8963	entailment
8964	contradiction
8965	entailment
8966	neutral
8967	neutral
8968	neutral
8969	entailment
8970	neutral
8971	contradiction
8972	neutral
8973	contradiction
8974	contradiction
8975	contradiction
8976	entailment
8977	contradiction
8978	contradiction
8979	neutral
8980	entailment
8981	entailment
8982	neutral
8983	entailment
8984	contradiction
8985	entailment
8986	contradiction
8987	contradiction
8988	contradiction
8989	contradiction
8990	neutral
8991	contradiction
8992	neutral
8993	entailment
8994	contradiction
8995	contradiction
8996	neutral
8997	contradiction
8998	neutral
8999	contradiction
9000	contradiction
9001	contradiction
9002	entailment
9003	entailment
9004	neutral
9005	neutral
9006	entailment
9007	contradiction
9008	contradiction
9009	entailment
9010	entailment
9011	neutral
9012	neutral
9013	entailment
9014	neutral
9015	contradiction
9016	contradiction
9017	entailment
9018	neutral
9019	contradiction
9020	contradiction
9021	neutral
9022	entailment
9023	neutral
9024	neutral
9025	neutral
9026	entailment
9027	neutral
9028	contradiction
9029	neutral
9030	neutral
9031	entailment
9032	entailment
9033	entailment
9034	contradiction
9035	contradiction
9036	neutral
9037	neutral
9038	contradiction
9039	entailment
9040	entailment
9041	entailment
9042	neutral
9043	contradiction
9044	entailment
9045	entailment
9046	entailment
9047	entailment
9048	contradiction
9049	neutral
9050	neutral
9051	contradiction
9052	neutral
9053	neutral
9054	contradiction
9055	neutral
9056	entailment
9057	contradiction
9058	contradiction
9059	contradiction
9060	neutral
9061	neutral
9062	contradiction
9063	contradiction
9064	contradiction
9065	contradiction
9066	neutral
9067	neutral
9068	neutral
9069	contradiction
9070	neutral
9071	contradiction
9072	contradiction
9073	entailment
9074	entailment
9075	contradiction
9076	entailment
9077	contradiction
9078	entailment
9079	neutral
9080	entailment
9081	entailment
9082	neutral
9083	neutral
9084	entailment
9085	contradiction
9086	entailment
9087	entailment
9088	entailment
9089	entailment
9090	contradiction
9091	neutral
9092	contradiction
9093	entailment
9094	contradiction
9095	neutral
9096	contradiction
9097	entailment
9098	contradiction
9099	contradiction
9100	neutral
9101	neutral
9102	entailment
9103	entailment
9104	contradiction
9105	neutral
9106	entailment
9107	entailment
9108	contradiction
9109	neutral
9110	neutral
9111	contradiction
9112	entailment
9113	neutral
9114	entailment
9115	entailment
9116	entailment
9117	entailment
9118	contradiction
9119	neutral
9120	entailment
9121	neutral
9122	contradiction
9123	neutral
9124	entailment
9125	entailment
9126	neutral
9127	neutral
9128	contradiction
9129	contradiction
9130	entailment
9131	entailment
9132	contradiction
9133	contradiction
9134	contradiction
9135	entailment
9136	entailment
9137	neutral
9138	neutral
9139	neutral
9140	contradiction
9141	entailment
9142	contradiction
9143	contradiction
9144	entailment
9145	entailment
9146	neutral
9147	contradiction
9148	neutral
9149	entailment
9150	entailment
9151	contradiction
9152	entailment
9153	neutral
9154	contradiction
9155	contradiction
9156	neutral
9157	contradiction
9158	contradiction
9159	contradiction
9160	contradiction
9161	neutral
9162	neutral
9163	neutral
9164	entailment
9165	entailment
9166	entailment
9167	entailment
9168	contradiction
9169	contradiction
9170	entailment
9171	entailment
9172	contradiction
9173	entailment
9174	contradiction
9175	entailment
9176	neutral
9177	contradiction
9178	neutral
9179	entailment
9180	neutral
9181	neutral
9182	entailment
9183	contradiction
9184	entailment
9185	neutral
9186	contradiction
9187	contradiction
9188	entailment
9189	contradiction
9190	neutral
9191	entailment
9192	entailment
9193	contradiction
9194	neutral
9195	entailment
9196	neutral
9197	entailment
9198	entailment
9199	entailment
9200	neutral
9201	entailment
9202	entailment
9203	contradiction
9204	contradiction
9205	entailment
9206	contradiction
9207	contradiction
9208	neutral
9209	neutral
9210	neutral
9211	entailment
9212	entailment
9213	entailment
9214	neutral
9215	neutral
9216	entailment
9217	entailment
9218	entailment
9219	neutral
9220	entailment
9221	neutral
9222	entailment
9223	contradiction
9224	entailment
9225	neutral
9226	entailment
9227	entailment
9228	neutral
9229	entailment
9230	contradiction
9231	neutral
9232	entailment
9233	neutral
9234	contradiction
9235	neutral
9236	neutral
9237	contradiction
9238	entailment
9239	entailment
9240	contradiction
9241	entailment
9242	contradiction
9243	entailment
9244	entailment
9245	entailment
9246	contradiction
9247	entailment
9248	entailment
9249	contradiction
9250	neutral
9251	entailment
9252	entailment
9253	neutral
9254	neutral
9255	neutral
9256	entailment
9257	contradiction
9258	neutral
9259	neutral
9260	neutral
9261	contradiction
9262	contradiction
9263	contradiction
9264	neutral
9265	neutral
9266	neutral
9267	entailment
9268	contradiction
9269	neutral
9270	contradiction
9271	contradiction
9272	entailment
9273	neutral
9274	contradiction
9275	neutral
9276	neutral
9277	entailment
9278	neutral
9279	neutral
9280	entailment
9281	neutral
9282	contradiction
9283	contradiction
9284	contradiction
9285	neutral
9286	neutral
9287	neutral
9288	contradiction
9289	contradiction
9290	contradiction
9291	contradiction
9292	neutral
9293	neutral
9294	neutral
9295	entailment
9296	neutral
9297	neutral
9298	entailment
9299	entailment
9300	neutral
9301	neutral
9302	contradiction
9303	contradiction
9304	entailment
9305	neutral
9306	contradiction
9307	contradiction
9308	neutral
9309	contradiction
9310	entailment
9311	contradiction
9312	neutral
9313	contradiction
9314	neutral
9315	contradiction
9316	entailment
9317	neutral
9318	entailment
9319	neutral
9320	neutral
9321	contradiction
9322	entailment
9323	neutral
9324	entailment
9325	neutral
9326	contradiction
9327	neutral
9328	entailment
9329	contradiction
9330	entailment
9331	entailment
9332	neutral
9333	neutral
9334	entailment
9335	entailment
9336	contradiction
9337	neutral
9338	neutral
9339	neutral
9340	entailment
9341	entailment
9342	neutral
9343	contradiction
9344	contradiction
9345	entailment
9346	neutral
9347	entailment
9348	neutral
9349	entailment
9350	entailment
9351	contradiction
9352	contradiction
9353	neutral
9354	neutral
9355	entailment
9356	entailment
9357	entailment
9358	contradiction
9359	entailment
9360	contradiction
9361	neutral
9362	neutral
9363	entailment
9364	contradiction
9365	entailment
9366	neutral
9367	entailment
9368	contradiction
9369	entailment
9370	contradiction
9371	neutral
9372	neutral
9373	neutral
9374	contradiction
9375	neutral
9376	neutral
9377	neutral
9378	entailment
9379	neutral
9380	contradiction
9381	neutral
9382	contradiction
9383	neutral
9384	neutral
9385	neutral
9386	contradiction
9387	entailment
9388	entailment
9389	neutral
9390	neutral
9391	entailment
9392	entailment
9393	neutral
9394	contradiction
9395	neutral
9396	contradiction
9397	contradiction
9398	contradiction
9399	entailment
9400	contradiction
9401	entailment
9402	entailment
9403	contradiction
9404	neutral
9405	neutral
9406	neutral
9407	contradiction
9408	neutral
9409	entailment
9410	neutral
9411	neutral
9412	contradiction
9413	neutral
9414	entailment
9415	entailment
9416	contradiction
9417	neutral
9418	neutral
9419	neutral
9420	entailment
9421	entailment
9422	contradiction
9423	contradiction
9424	contradiction
9425	neutral
9426	contradiction
9427	entailment
9428	neutral
9429	neutral
9430	neutral
9431	contradiction
9432	neutral
9433	entailment
9434	entailment
9435	contradiction
9436	contradiction
9437	entailment
9438	contradiction
9439	neutral
9440	entailment
9441	neutral
9442	contradiction
9443	neutral
9444	contradiction
9445	contradiction
9446	contradiction
9447	contradiction
9448	neutral
9449	entailment
9450	neutral
9451	entailment
9452	contradiction
9453	neutral
9454	neutral
9455	entailment
9456	neutral
9457	contradiction
9458	entailment
9459	neutral
9460	contradiction
9461	contradiction
9462	entailment
9463	entailment
9464	entailment
9465	entailment
9466	contradiction
9467	contradiction
9468	contradiction
9469	entailment
9470	contradiction
9471	entailment
9472	contradiction
9473	contradiction
9474	entailment
9475	entailment
9476	entailment
9477	neutral
9478	entailment
9479	neutral
9480	entailment
9481	contradiction
9482	entailment
9483	contradiction
9484	entailment
9485	neutral
9486	neutral
9487	contradiction
9488	contradiction
9489	neutral
9490	neutral
9491	neutral
9492	neutral
9493	contradiction
9494	contradiction
9495	contradiction
9496	entailment
9497	contradiction
9498	contradiction
9499	entailment
9500	entailment
9501	contradiction
9502	neutral
9503	neutral
9504	neutral
9505	neutral
9506	neutral
9507	neutral
9508	neutral
9509	neutral
9510	entailment
9511	neutral
9512	contradiction
9513	entailment
9514	contradiction
9515	contradiction
9516	neutral
9517	entailment
9518	contradiction
9519	entailment
9520	contradiction
9521	contradiction
9522	contradiction
9523	entailment
9524	entailment
9525	neutral
9526	contradiction
9527	neutral
9528	contradiction
9529	entailment
9530	entailment
9531	entailment
9532	contradiction
9533	entailment
9534	contradiction
9535	contradiction
9536	entailment
9537	neutral
9538	contradiction
9539	entailment
9540	entailment
9541	contradiction
9542	neutral
9543	neutral
9544	contradiction
9545	contradiction
9546	contradiction
9547	contradiction
9548	neutral
9549	entailment
9550	entailment
9551	contradiction
9552	contradiction
9553	neutral
9554	neutral
9555	entailment
9556	neutral
9557	contradiction
9558	entailment
9559	entailment
9560	entailment
9561	neutral
9562	contradiction
9563	entailment
9564	entailment
9565	neutral
9566	entailment
9567	entailment
9568	neutral
9569	entailment
9570	neutral
9571	entailment
9572	contradiction
9573	entailment
9574	entailment
9575	entailment
9576	entailment
9577	neutral
9578	entailment
9579	entailment
9580	neutral
9581	contradiction
9582	neutral
9583	contradiction
9584	contradiction
9585	entailment
9586	entailment
9587	contradiction
9588	neutral
9589	neutral
9590	neutral
9591	neutral
9592	entailment
9593	neutral
9594	contradiction
9595	entailment
9596	neutral
9597	neutral
9598	entailment
9599	entailment
9600	entailment
9601	entailment
9602	entailment
9603	contradiction
9604	contradiction
9605	neutral
9606	neutral
9607	contradiction
9608	contradiction
9609	entailment
9610	contradiction
9611	neutral
9612	neutral
9613	neutral
9614	neutral
9615	neutral
9616	neutral
9617	neutral
9618	neutral
9619	neutral
9620	entailment
9621	entailment
9622	entailment
9623	neutral
9624	neutral
9625	neutral
9626	entailment
9627	entailment
9628	contradiction
9629	contradiction
9630	neutral
9631	entailment
9632	entailment
9633	entailment
9634	contradiction
9635	entailment
9636	entailment
9637	neutral
9638	entailment
9639	contradiction
9640	entailment
9641	contradiction
9642	entailment
9643	neutral
9644	entailment
9645	entailment
9646	contradiction
9647	entailment
9648	contradiction
9649	contradiction
9650	neutral
9651	contradiction
9652	neutral
9653	contradiction
9654	entailment
9655	neutral
9656	contradiction
9657	neutral
9658	neutral
9659	neutral
9660	neutral
9661	entailment
9662	contradiction
9663	entailment
9664	entailment
9665	entailment
9666	entailment
9667	neutral
9668	entailment
9669	neutral
9670	contradiction
9671	neutral
9672	contradiction
9673	contradiction
9674	contradiction
9675	contradiction
9676	contradiction
9677	entailment
9678	contradiction
9679	contradiction
9680	neutral
9681	contradiction
9682	contradiction
9683	entailment
9684	contradiction
9685	contradiction
9686	neutral
9687	entailment
9688	entailment
9689	neutral
9690	neutral
9691	neutral
9692	entailment
9693	contradiction
9694	neutral
9695	neutral
9696	neutral
9697	contradiction
9698	neutral
9699	neutral
9700	contradiction
9701	neutral
9702	entailment
9703	neutral
9704	entailment
9705	contradiction
9706	entailment
9707	contradiction
9708	contradiction
9709	entailment
9710	neutral
9711	entailment
9712	entailment
9713	neutral
9714	neutral
9715	contradiction
9716	neutral
9717	neutral
9718	contradiction
9719	contradiction
9720	contradiction
9721	neutral
9722	neutral
9723	contradiction
9724	entailment
9725	neutral
9726	neutral
9727	neutral
9728	neutral
9729	contradiction
9730	entailment
9731	contradiction
9732	contradiction
9733	neutral
9734	neutral
9735	contradiction
9736	entailment
9737	contradiction
9738	neutral
9739	entailment
9740	entailment
9741	contradiction
9742	contradiction
9743	entailment
9744	contradiction
9745	contradiction
9746	neutral
9747	neutral
9748	contradiction
9749	neutral
9750	entailment
9751	contradiction
9752	neutral
9753	neutral
9754	neutral
9755	neutral
9756	neutral
9757	neutral
9758	contradiction
9759	contradiction
9760	neutral
9761	contradiction
9762	neutral
9763	entailment
9764	entailment
9765	contradiction
9766	neutral
9767	neutral
9768	contradiction
9769	entailment
9770	entailment
9771	neutral
9772	entailment
9773	contradiction
9774	neutral
9775	entailment
9776	contradiction
9777	contradiction
9778	entailment
9779	entailment
9780	entailment
9781	entailment
9782	entailment
9783	entailment
9784	neutral
9785	neutral
9786	entailment
9787	neutral
9788	neutral
9789	neutral
9790	entailment
9791	neutral
9792	entailment
9793	entailment
9794	contradiction
9795	neutral
9796	contradiction
9797	contradiction
9798	neutral
9799	contradiction
9800	neutral
9801	contradiction
9802	entailment
9803	neutral
9804	neutral
9805	neutral
9806	entailment
9807	entailment
9808	entailment
9809	contradiction
9810	entailment
9811	contradiction
9812	entailment
9813	entailment
9814	contradiction


==> ambiguity_exp/origin/mm.tsv <==
index	predictions
0	contradiction
1	contradiction
2	entailment
3	contradiction
4	entailment
5	entailment
6	contradiction
7	contradiction
8	entailment
9	contradiction
10	neutral
11	contradiction
12	contradiction
13	contradiction
14	contradiction
15	entailment
16	neutral
17	neutral
18	contradiction
19	neutral
20	entailment
21	contradiction
22	entailment
23	neutral
24	contradiction
25	entailment
26	contradiction
27	contradiction
28	contradiction
29	entailment
30	contradiction
31	entailment
32	contradiction
33	neutral
34	entailment
35	contradiction
36	contradiction
37	neutral
38	entailment
39	neutral
40	entailment
41	contradiction
42	neutral
43	neutral
44	entailment
45	contradiction
46	contradiction
47	neutral
48	contradiction
49	contradiction
50	entailment
51	entailment
52	entailment
53	neutral
54	neutral
55	neutral
56	neutral
57	contradiction
58	contradiction
59	neutral
60	contradiction
61	contradiction
62	neutral
63	neutral
64	entailment
65	contradiction
66	entailment
67	entailment
68	contradiction
69	contradiction
70	entailment
71	entailment
72	entailment
73	neutral
74	contradiction
75	neutral
76	neutral
77	entailment
78	entailment
79	neutral
80	contradiction
81	contradiction
82	entailment
83	neutral
84	neutral
85	neutral
86	neutral
87	entailment
88	neutral
89	contradiction
90	neutral
91	contradiction
92	contradiction
93	neutral
94	entailment
95	entailment
96	contradiction
97	contradiction
98	entailment
99	neutral
100	neutral
101	entailment
102	entailment
103	neutral
104	entailment
105	entailment
106	contradiction
107	entailment
108	entailment
109	contradiction
110	contradiction
111	contradiction
112	neutral
113	neutral
114	neutral
115	entailment
116	neutral
117	entailment
118	entailment
119	entailment
120	neutral
121	neutral
122	neutral
123	entailment
124	entailment
125	contradiction
126	neutral
127	neutral
128	entailment
129	entailment
130	neutral
131	neutral
132	contradiction
133	entailment
134	neutral
135	contradiction
136	neutral
137	contradiction
138	entailment
139	neutral
140	contradiction
141	contradiction
142	contradiction
143	neutral
144	neutral
145	neutral
146	neutral
147	neutral
148	entailment
149	entailment
150	neutral
151	entailment
152	entailment
153	neutral
154	entailment
155	contradiction
156	entailment
157	entailment
158	entailment
159	neutral
160	contradiction
161	contradiction
162	contradiction
163	neutral
164	entailment
165	entailment
166	contradiction
167	contradiction
168	entailment
169	contradiction
170	neutral
171	contradiction
172	entailment
173	entailment
174	neutral
175	contradiction
176	entailment
177	neutral
178	neutral
179	entailment
180	entailment
181	neutral
182	neutral
183	contradiction
184	neutral
185	entailment
186	neutral
187	neutral
188	entailment
189	neutral
190	neutral
191	entailment
192	neutral
193	contradiction
194	neutral
195	contradiction
196	entailment
197	entailment
198	neutral
199	entailment
200	contradiction
201	entailment
202	neutral
203	entailment
204	neutral
205	contradiction
206	neutral
207	contradiction
208	entailment
209	entailment
210	contradiction
211	entailment
212	entailment
213	contradiction
214	neutral
215	neutral
216	contradiction
217	entailment
218	neutral
219	entailment
220	contradiction
221	entailment
222	entailment
223	contradiction
224	entailment
225	entailment
226	contradiction
227	neutral
228	entailment
229	entailment
230	contradiction
231	contradiction
232	entailment
233	neutral
234	neutral
235	contradiction
236	entailment
237	entailment
238	neutral
239	contradiction
240	contradiction
241	contradiction
242	contradiction
243	neutral
244	entailment
245	contradiction
246	contradiction
247	neutral
248	contradiction
249	neutral
250	neutral
251	contradiction
252	contradiction
253	neutral
254	neutral
255	contradiction
256	contradiction
257	entailment
258	contradiction
259	neutral
260	entailment
261	entailment
262	entailment
263	entailment
264	neutral
265	entailment
266	neutral
267	entailment
268	contradiction
269	entailment
270	neutral
271	contradiction
272	neutral
273	contradiction
274	contradiction
275	entailment
276	entailment
277	entailment
278	contradiction
279	contradiction
280	entailment
281	entailment
282	entailment
283	contradiction
284	neutral
285	entailment
286	entailment
287	neutral
288	entailment
289	entailment
290	entailment
291	entailment
292	contradiction
293	contradiction
294	neutral
295	contradiction
296	entailment
297	contradiction
298	entailment
299	contradiction
300	entailment
301	entailment
302	contradiction
303	entailment
304	neutral
305	contradiction
306	contradiction
307	neutral
308	entailment
309	neutral
310	contradiction
311	contradiction
312	entailment
313	entailment
314	neutral
315	neutral
316	contradiction
317	contradiction
318	entailment
319	entailment
320	entailment
321	contradiction
322	neutral
323	contradiction
324	entailment
325	neutral
326	contradiction
327	entailment
328	contradiction
329	entailment
330	entailment
331	entailment
332	contradiction
333	entailment
334	neutral
335	contradiction
336	contradiction
337	entailment
338	neutral
339	entailment
340	contradiction
341	contradiction
342	neutral
343	contradiction
344	contradiction
345	contradiction
346	entailment
347	neutral
348	contradiction
349	entailment
350	entailment
351	entailment
352	neutral
353	entailment
354	entailment
355	contradiction
356	entailment
357	entailment
358	neutral
359	contradiction
360	neutral
361	contradiction
362	entailment
363	contradiction
364	contradiction
365	entailment
366	contradiction
367	contradiction
368	entailment
369	entailment
370	entailment
371	entailment
372	entailment
373	contradiction
374	contradiction
375	entailment
376	entailment
377	contradiction
378	contradiction
379	contradiction
380	neutral
381	contradiction
382	neutral
383	neutral
384	contradiction
385	neutral
386	contradiction
387	entailment
388	contradiction
389	entailment
390	neutral
391	contradiction
392	contradiction
393	entailment
394	neutral
395	contradiction
396	neutral
397	contradiction
398	entailment
399	neutral
400	entailment
401	neutral
402	entailment
403	contradiction
404	contradiction
405	contradiction
406	contradiction
407	contradiction
408	entailment
409	neutral
410	entailment
411	contradiction
412	entailment
413	contradiction
414	entailment
415	neutral
416	contradiction
417	neutral
418	entailment
419	contradiction
420	neutral
421	neutral
422	contradiction
423	entailment
424	contradiction
425	entailment
426	neutral
427	entailment
428	neutral
429	entailment
430	contradiction
431	contradiction
432	contradiction
433	neutral
434	contradiction
435	contradiction
436	contradiction
437	contradiction
438	entailment
439	entailment
440	entailment
441	neutral
442	contradiction
443	neutral
444	neutral
445	contradiction
446	neutral
447	contradiction
448	entailment
449	neutral
450	contradiction
451	entailment
452	contradiction
453	entailment
454	entailment
455	neutral
456	contradiction
457	neutral
458	entailment
459	contradiction
460	contradiction
461	entailment
462	entailment
463	neutral
464	entailment
465	neutral
466	contradiction
467	contradiction
468	contradiction
469	contradiction
470	neutral
471	entailment
472	entailment
473	entailment
474	entailment
475	entailment
476	neutral
477	contradiction
478	entailment
479	contradiction
480	entailment
481	entailment
482	entailment
483	contradiction
484	entailment
485	entailment
486	neutral
487	contradiction
488	contradiction
489	contradiction
490	entailment
491	contradiction
492	neutral
493	contradiction
494	entailment
495	entailment
496	neutral
497	entailment
498	contradiction
499	neutral
500	neutral
501	contradiction
502	entailment
503	entailment
504	neutral
505	contradiction
506	entailment
507	contradiction
508	contradiction
509	neutral
510	contradiction
511	contradiction
512	contradiction
513	entailment
514	neutral
515	entailment
516	neutral
517	contradiction
518	contradiction
519	entailment
520	entailment
521	contradiction
522	neutral
523	entailment
524	neutral
525	neutral
526	neutral
527	contradiction
528	contradiction
529	entailment
530	entailment
531	contradiction
532	entailment
533	neutral
534	neutral
535	entailment
536	entailment
537	contradiction
538	entailment
539	entailment
540	contradiction
541	entailment
542	neutral
543	neutral
544	entailment
545	neutral
546	neutral
547	entailment
548	contradiction
549	neutral
550	contradiction
551	entailment
552	contradiction
553	contradiction
554	contradiction
555	entailment
556	contradiction
557	entailment
558	contradiction
559	contradiction
560	entailment
561	entailment
562	neutral
563	neutral
564	contradiction
565	contradiction
566	neutral
567	neutral
568	neutral
569	contradiction
570	entailment
571	entailment
572	entailment
573	neutral
574	contradiction
575	entailment
576	neutral
577	contradiction
578	contradiction
579	entailment
580	neutral
581	neutral
582	contradiction
583	neutral
584	contradiction
585	contradiction
586	contradiction
587	entailment
588	neutral
589	contradiction
590	contradiction
591	entailment
592	contradiction
593	contradiction
594	neutral
595	entailment
596	entailment
597	contradiction
598	entailment
599	entailment
600	entailment
601	contradiction
602	contradiction
603	entailment
604	entailment
605	contradiction
606	entailment
607	neutral
608	contradiction
609	entailment
610	contradiction
611	neutral
612	contradiction
613	contradiction
614	neutral
615	contradiction
616	entailment
617	neutral
618	contradiction
619	entailment
620	contradiction
621	neutral
622	entailment
623	contradiction
624	neutral
625	contradiction
626	entailment
627	entailment
628	entailment
629	entailment
630	contradiction
631	contradiction
632	entailment
633	entailment
634	neutral
635	neutral
636	entailment
637	entailment
638	entailment
639	entailment
640	neutral
641	contradiction
642	contradiction
643	contradiction
644	contradiction
645	contradiction
646	neutral
647	contradiction
648	neutral
649	neutral
650	contradiction
651	contradiction
652	neutral
653	entailment
654	neutral
655	contradiction
656	entailment
657	entailment
658	contradiction
659	entailment
660	entailment
661	entailment
662	neutral
663	entailment
664	neutral
665	entailment
666	contradiction
667	entailment
668	neutral
669	contradiction
670	contradiction
671	entailment
672	neutral
673	contradiction
674	neutral
675	neutral
676	neutral
677	entailment
678	contradiction
679	entailment
680	entailment
681	contradiction
682	entailment
683	contradiction
684	contradiction
685	entailment
686	neutral
687	neutral
688	contradiction
689	entailment
690	contradiction
691	contradiction
692	contradiction
693	entailment
694	entailment
695	entailment
696	entailment
697	entailment
698	entailment
699	contradiction
700	contradiction
701	entailment
702	neutral
703	entailment
704	entailment
705	contradiction
706	entailment
707	entailment
708	neutral
709	entailment
710	neutral
711	entailment
712	contradiction
713	entailment
714	entailment
715	neutral
716	entailment
717	entailment
718	contradiction
719	entailment
720	entailment
721	contradiction
722	neutral
723	contradiction
724	neutral
725	entailment
726	contradiction
727	neutral
728	contradiction
729	contradiction
730	neutral
731	entailment
732	entailment
733	contradiction
734	entailment
735	entailment
736	contradiction
737	contradiction
738	neutral
739	contradiction
740	contradiction
741	entailment
742	contradiction
743	neutral
744	neutral
745	entailment
746	contradiction
747	entailment
748	entailment
749	entailment
750	entailment
751	entailment
752	neutral
753	neutral
754	neutral
755	neutral
756	entailment
757	contradiction
758	contradiction
759	entailment
760	neutral
761	neutral
762	neutral
763	contradiction
764	contradiction
765	entailment
766	neutral
767	entailment
768	entailment
769	entailment
770	neutral
771	contradiction
772	contradiction
773	neutral
774	contradiction
775	entailment
776	neutral
777	contradiction
778	entailment
779	entailment
780	neutral
781	contradiction
782	contradiction
783	contradiction
784	contradiction
785	neutral
786	contradiction
787	contradiction
788	neutral
789	entailment
790	neutral
791	neutral
792	entailment
793	contradiction
794	entailment
795	neutral
796	entailment
797	contradiction
798	contradiction
799	contradiction
800	contradiction
801	contradiction
802	neutral
803	contradiction
804	entailment
805	contradiction
806	contradiction
807	entailment
808	neutral
809	contradiction
810	neutral
811	contradiction
812	entailment
813	contradiction
814	neutral
815	entailment
816	contradiction
817	entailment
818	contradiction
819	entailment
820	neutral
821	contradiction
822	neutral
823	contradiction
824	contradiction
825	contradiction
826	neutral
827	neutral
828	neutral
829	neutral
830	neutral
831	entailment
832	contradiction
833	entailment
834	entailment
835	entailment
836	entailment
837	contradiction
838	entailment
839	entailment
840	entailment
841	contradiction
842	entailment
843	neutral
844	entailment
845	neutral
846	entailment
847	neutral
848	neutral
849	contradiction
850	neutral
851	entailment
852	neutral
853	contradiction
854	contradiction
855	entailment
856	entailment
857	neutral
858	neutral
859	entailment
860	entailment
861	neutral
862	neutral
863	entailment
864	neutral
865	neutral
866	neutral
867	contradiction
868	neutral
869	neutral
870	entailment
871	neutral
872	neutral
873	contradiction
874	entailment
875	neutral
876	entailment
877	entailment
878	contradiction
879	neutral
880	neutral
881	contradiction
882	entailment
883	entailment
884	contradiction
885	entailment
886	contradiction
887	entailment
888	neutral
889	entailment
890	neutral
891	entailment
892	contradiction
893	entailment
894	entailment
895	contradiction
896	neutral
897	neutral
898	entailment
899	contradiction
900	entailment
901	contradiction
902	neutral
903	contradiction
904	contradiction
905	contradiction
906	neutral
907	entailment
908	neutral
909	contradiction
910	entailment
911	neutral
912	contradiction
913	neutral
914	neutral
915	entailment
916	entailment
917	entailment
918	contradiction
919	contradiction
920	entailment
921	neutral
922	neutral
923	contradiction
924	neutral
925	entailment
926	entailment
927	neutral
928	neutral
929	contradiction
930	entailment
931	neutral
932	entailment
933	contradiction
934	entailment
935	neutral
936	contradiction
937	neutral
938	entailment
939	contradiction
940	entailment
941	neutral
942	neutral
943	contradiction
944	entailment
945	neutral
946	neutral
947	entailment
948	entailment
949	entailment
950	contradiction
951	contradiction
952	neutral
953	contradiction
954	neutral
955	entailment
956	neutral
957	contradiction
958	contradiction
959	entailment
960	contradiction
961	contradiction
962	contradiction
963	entailment
964	entailment
965	neutral
966	entailment
967	contradiction
968	neutral
969	neutral
970	neutral
971	entailment
972	entailment
973	entailment
974	neutral
975	entailment
976	contradiction
977	entailment
978	entailment
979	contradiction
980	contradiction
981	neutral
982	contradiction
983	entailment
984	neutral
985	contradiction
986	entailment
987	contradiction
988	neutral
989	entailment
990	entailment
991	entailment
992	contradiction
993	entailment
994	neutral
995	neutral
996	neutral
997	entailment
998	neutral
999	entailment
1000	entailment
1001	contradiction
1002	contradiction
1003	contradiction
1004	neutral
1005	neutral
1006	neutral
1007	neutral
1008	neutral
1009	entailment
1010	entailment
1011	neutral
1012	entailment
1013	entailment
1014	neutral
1015	entailment
1016	contradiction
1017	entailment
1018	contradiction
1019	entailment
1020	contradiction
1021	contradiction
1022	entailment
1023	entailment
1024	neutral
1025	contradiction
1026	neutral
1027	neutral
1028	contradiction
1029	neutral
1030	contradiction
1031	entailment
1032	contradiction
1033	entailment
1034	entailment
1035	contradiction
1036	contradiction
1037	entailment
1038	contradiction
1039	entailment
1040	entailment
1041	neutral
1042	contradiction
1043	contradiction
1044	neutral
1045	entailment
1046	neutral
1047	neutral
1048	contradiction
1049	neutral
1050	entailment
1051	entailment
1052	neutral
1053	entailment
1054	entailment
1055	contradiction
1056	neutral
1057	contradiction
1058	neutral
1059	entailment
1060	entailment
1061	neutral
1062	neutral
1063	entailment
1064	contradiction
1065	entailment
1066	entailment
1067	contradiction
1068	entailment
1069	contradiction
1070	contradiction
1071	contradiction
1072	neutral
1073	neutral
1074	contradiction
1075	neutral
1076	contradiction
1077	contradiction
1078	entailment
1079	entailment
1080	neutral
1081	contradiction
1082	neutral
1083	entailment
1084	entailment
1085	neutral
1086	neutral
1087	contradiction
1088	contradiction
1089	contradiction
1090	contradiction
1091	neutral
1092	neutral
1093	contradiction
1094	contradiction
1095	neutral
1096	entailment
1097	contradiction
1098	contradiction
1099	entailment
1100	entailment
1101	neutral
1102	entailment
1103	contradiction
1104	entailment
1105	neutral
1106	contradiction
1107	contradiction
1108	entailment
1109	entailment
1110	neutral
1111	entailment
1112	contradiction
1113	entailment
1114	contradiction
1115	contradiction
1116	contradiction
1117	neutral
1118	entailment
1119	contradiction
1120	neutral
1121	entailment
1122	contradiction
1123	entailment
1124	neutral
1125	contradiction
1126	neutral
1127	contradiction
1128	neutral
1129	entailment
1130	entailment
1131	contradiction
1132	entailment
1133	entailment
1134	entailment
1135	entailment
1136	entailment
1137	entailment
1138	contradiction
1139	neutral
1140	contradiction
1141	neutral
1142	neutral
1143	entailment
1144	entailment
1145	entailment
1146	neutral
1147	neutral
1148	entailment
1149	entailment
1150	neutral
1151	entailment
1152	neutral
1153	contradiction
1154	entailment
1155	contradiction
1156	entailment
1157	neutral
1158	entailment
1159	entailment
1160	entailment
1161	entailment
1162	contradiction
1163	neutral
1164	contradiction
1165	contradiction
1166	entailment
1167	contradiction
1168	entailment
1169	entailment
1170	contradiction
1171	entailment
1172	entailment
1173	entailment
1174	neutral
1175	neutral
1176	entailment
1177	entailment
1178	entailment
1179	entailment
1180	contradiction
1181	contradiction
1182	contradiction
1183	neutral
1184	neutral
1185	contradiction
1186	contradiction
1187	neutral
1188	contradiction
1189	contradiction
1190	contradiction
1191	entailment
1192	contradiction
1193	neutral
1194	entailment
1195	contradiction
1196	contradiction
1197	neutral
1198	entailment
1199	neutral
1200	contradiction
1201	entailment
1202	neutral
1203	neutral
1204	neutral
1205	contradiction
1206	contradiction
1207	neutral
1208	entailment
1209	contradiction
1210	neutral
1211	contradiction
1212	contradiction
1213	contradiction
1214	entailment
1215	entailment
1216	contradiction
1217	neutral
1218	neutral
1219	entailment
1220	entailment
1221	contradiction
1222	neutral
1223	contradiction
1224	contradiction
1225	contradiction
1226	contradiction
1227	neutral
1228	neutral
1229	entailment
1230	entailment
1231	contradiction
1232	contradiction
1233	contradiction
1234	contradiction
1235	contradiction
1236	neutral
1237	entailment
1238	contradiction
1239	entailment
1240	neutral
1241	contradiction
1242	entailment
1243	contradiction
1244	neutral
1245	contradiction
1246	contradiction
1247	entailment
1248	contradiction
1249	contradiction
1250	entailment
1251	neutral
1252	neutral
1253	entailment
1254	contradiction
1255	entailment
1256	entailment
1257	contradiction
1258	neutral
1259	neutral
1260	contradiction
1261	entailment
1262	contradiction
1263	contradiction
1264	entailment
1265	entailment
1266	entailment
1267	neutral
1268	contradiction
1269	neutral
1270	contradiction
1271	neutral
1272	entailment
1273	neutral
1274	contradiction
1275	contradiction
1276	contradiction
1277	entailment
1278	entailment
1279	contradiction
1280	contradiction
1281	entailment
1282	entailment
1283	entailment
1284	contradiction
1285	entailment
1286	entailment
1287	contradiction
1288	neutral
1289	contradiction
1290	entailment
1291	neutral
1292	neutral
1293	contradiction
1294	entailment
1295	neutral
1296	entailment
1297	neutral
1298	entailment
1299	entailment
1300	contradiction
1301	entailment
1302	contradiction
1303	entailment
1304	contradiction
1305	entailment
1306	entailment
1307	neutral
1308	neutral
1309	neutral
1310	contradiction
1311	contradiction
1312	entailment
1313	entailment
1314	entailment
1315	neutral
1316	entailment
1317	entailment
1318	contradiction
1319	contradiction
1320	contradiction
1321	entailment
1322	entailment
1323	neutral
1324	neutral
1325	entailment
1326	neutral
1327	contradiction
1328	entailment
1329	entailment
1330	neutral
1331	contradiction
1332	neutral
1333	contradiction
1334	neutral
1335	neutral
1336	contradiction
1337	neutral
1338	contradiction
1339	neutral
1340	contradiction
1341	entailment
1342	neutral
1343	entailment
1344	contradiction
1345	entailment
1346	neutral
1347	contradiction
1348	neutral
1349	entailment
1350	entailment
1351	entailment
1352	neutral
1353	contradiction
1354	contradiction
1355	neutral
1356	neutral
1357	entailment
1358	neutral
1359	neutral
1360	entailment
1361	entailment
1362	contradiction
1363	contradiction
1364	contradiction
1365	neutral
1366	neutral
1367	neutral
1368	entailment
1369	contradiction
1370	entailment
1371	contradiction
1372	contradiction
1373	entailment
1374	contradiction
1375	neutral
1376	entailment
1377	entailment
1378	neutral
1379	contradiction
1380	contradiction
1381	entailment
1382	contradiction
1383	neutral
1384	neutral
1385	entailment
1386	contradiction
1387	contradiction
1388	entailment
1389	contradiction
1390	entailment
1391	neutral
1392	entailment
1393	contradiction
1394	neutral
1395	contradiction
1396	entailment
1397	neutral
1398	neutral
1399	neutral
1400	entailment
1401	entailment
1402	contradiction
1403	entailment
1404	contradiction
1405	entailment
1406	neutral
1407	neutral
1408	entailment
1409	entailment
1410	contradiction
1411	entailment
1412	neutral
1413	neutral
1414	entailment
1415	neutral
1416	neutral
1417	neutral
1418	entailment
1419	entailment
1420	contradiction
1421	entailment
1422	entailment
1423	contradiction
1424	contradiction
1425	neutral
1426	entailment
1427	neutral
1428	contradiction
1429	entailment
1430	entailment
1431	contradiction
1432	neutral
1433	neutral
1434	neutral
1435	neutral
1436	contradiction
1437	neutral
1438	contradiction
1439	neutral
1440	entailment
1441	contradiction
1442	entailment
1443	neutral
1444	entailment
1445	contradiction
1446	contradiction
1447	neutral
1448	neutral
1449	entailment
1450	neutral
1451	neutral
1452	contradiction
1453	entailment
1454	neutral
1455	neutral
1456	entailment
1457	neutral
1458	neutral
1459	neutral
1460	neutral
1461	contradiction
1462	neutral
1463	entailment
1464	entailment
1465	contradiction
1466	neutral
1467	contradiction
1468	contradiction
1469	neutral
1470	contradiction
1471	entailment
1472	contradiction
1473	contradiction
1474	contradiction
1475	contradiction
1476	neutral
1477	neutral
1478	entailment
1479	entailment
1480	contradiction
1481	entailment
1482	neutral
1483	neutral
1484	neutral
1485	neutral
1486	entailment
1487	entailment
1488	neutral
1489	entailment
1490	contradiction
1491	contradiction
1492	contradiction
1493	contradiction
1494	entailment
1495	neutral
1496	contradiction
1497	contradiction
1498	entailment
1499	entailment
1500	neutral
1501	entailment
1502	neutral
1503	entailment
1504	neutral
1505	contradiction
1506	neutral
1507	contradiction
1508	neutral
1509	neutral
1510	entailment
1511	entailment
1512	neutral
1513	neutral
1514	entailment
1515	entailment
1516	neutral
1517	contradiction
1518	contradiction
1519	neutral
1520	entailment
1521	entailment
1522	neutral
1523	contradiction
1524	entailment
1525	contradiction
1526	entailment
1527	neutral
1528	contradiction
1529	entailment
1530	neutral
1531	entailment
1532	neutral
1533	entailment
1534	entailment
1535	contradiction
1536	contradiction
1537	entailment
1538	contradiction
1539	entailment
1540	entailment
1541	contradiction
1542	neutral
1543	entailment
1544	neutral
1545	contradiction
1546	contradiction
1547	neutral
1548	contradiction
1549	neutral
1550	entailment
1551	neutral
1552	entailment
1553	entailment
1554	contradiction
1555	contradiction
1556	contradiction
1557	entailment
1558	contradiction
1559	entailment
1560	entailment
1561	entailment
1562	neutral
1563	entailment
1564	entailment
1565	entailment
1566	contradiction
1567	neutral
1568	entailment
1569	contradiction
1570	neutral
1571	entailment
1572	contradiction
1573	entailment
1574	entailment
1575	contradiction
1576	neutral
1577	entailment
1578	neutral
1579	entailment
1580	entailment
1581	entailment
1582	contradiction
1583	contradiction
1584	entailment
1585	neutral
1586	neutral
1587	neutral
1588	contradiction
1589	neutral
1590	neutral
1591	entailment
1592	entailment
1593	contradiction
1594	neutral
1595	entailment
1596	neutral
1597	contradiction
1598	neutral
1599	entailment
1600	contradiction
1601	entailment
1602	contradiction
1603	contradiction
1604	entailment
1605	contradiction
1606	entailment
1607	entailment
1608	contradiction
1609	contradiction
1610	contradiction
1611	contradiction
1612	contradiction
1613	neutral
1614	neutral
1615	neutral
1616	entailment
1617	contradiction
1618	contradiction
1619	entailment
1620	contradiction
1621	contradiction
1622	neutral
1623	entailment
1624	neutral
1625	entailment
1626	contradiction
1627	contradiction
1628	neutral
1629	entailment
1630	contradiction
1631	neutral
1632	entailment
1633	entailment
1634	neutral
1635	neutral
1636	neutral
1637	neutral
1638	contradiction
1639	neutral
1640	entailment
1641	contradiction
1642	contradiction
1643	contradiction
1644	contradiction
1645	neutral
1646	contradiction
1647	contradiction
1648	contradiction
1649	neutral
1650	contradiction
1651	neutral
1652	neutral
1653	contradiction
1654	entailment
1655	entailment
1656	entailment
1657	neutral
1658	entailment
1659	neutral
1660	neutral
1661	entailment
1662	neutral
1663	entailment
1664	entailment
1665	entailment
1666	entailment
1667	contradiction
1668	neutral
1669	neutral
1670	entailment
1671	neutral
1672	contradiction
1673	entailment
1674	entailment
1675	contradiction
1676	contradiction
1677	contradiction
1678	entailment
1679	neutral
1680	entailment
1681	contradiction
1682	neutral
1683	entailment
1684	contradiction
1685	neutral
1686	contradiction
1687	entailment
1688	contradiction
1689	neutral
1690	entailment
1691	contradiction
1692	entailment
1693	contradiction
1694	neutral
1695	entailment
1696	contradiction
1697	contradiction
1698	entailment
1699	neutral
1700	neutral
1701	neutral
1702	entailment
1703	neutral
1704	neutral
1705	contradiction
1706	contradiction
1707	contradiction
1708	entailment
1709	contradiction
1710	contradiction
1711	neutral
1712	contradiction
1713	neutral
1714	entailment
1715	entailment
1716	contradiction
1717	contradiction
1718	neutral
1719	contradiction
1720	entailment
1721	contradiction
1722	contradiction
1723	contradiction
1724	neutral
1725	neutral
1726	entailment
1727	entailment
1728	entailment
1729	contradiction
1730	entailment
1731	contradiction
1732	neutral
1733	neutral
1734	contradiction
1735	contradiction
1736	entailment
1737	contradiction
1738	entailment
1739	neutral
1740	neutral
1741	contradiction
1742	contradiction
1743	entailment
1744	entailment
1745	entailment
1746	contradiction
1747	entailment
1748	entailment
1749	neutral
1750	contradiction
1751	contradiction
1752	contradiction
1753	contradiction
1754	entailment
1755	contradiction
1756	neutral
1757	neutral
1758	entailment
1759	contradiction
1760	neutral
1761	neutral
1762	neutral
1763	entailment
1764	contradiction
1765	contradiction
1766	neutral
1767	contradiction
1768	neutral
1769	contradiction
1770	entailment
1771	contradiction
1772	entailment
1773	neutral
1774	contradiction
1775	entailment
1776	entailment
1777	neutral
1778	contradiction
1779	contradiction
1780	entailment
1781	contradiction
1782	entailment
1783	neutral
1784	contradiction
1785	contradiction
1786	neutral
1787	neutral
1788	entailment
1789	contradiction
1790	contradiction
1791	entailment
1792	entailment
1793	entailment
1794	neutral
1795	entailment
1796	contradiction
1797	contradiction
1798	entailment
1799	contradiction
1800	contradiction
1801	entailment
1802	entailment
1803	neutral
1804	neutral
1805	entailment
1806	neutral
1807	neutral
1808	entailment
1809	neutral
1810	contradiction
1811	contradiction
1812	neutral
1813	neutral
1814	contradiction
1815	neutral
1816	entailment
1817	neutral
1818	entailment
1819	entailment
1820	entailment
1821	contradiction
1822	contradiction
1823	contradiction
1824	neutral
1825	neutral
1826	neutral
1827	contradiction
1828	contradiction
1829	entailment
1830	entailment
1831	neutral
1832	neutral
1833	neutral
1834	neutral
1835	neutral
1836	neutral
1837	contradiction
1838	neutral
1839	neutral
1840	entailment
1841	entailment
1842	entailment
1843	contradiction
1844	neutral
1845	neutral
1846	entailment
1847	entailment
1848	neutral
1849	entailment
1850	neutral
1851	entailment
1852	entailment
1853	neutral
1854	entailment
1855	entailment
1856	entailment
1857	neutral
1858	contradiction
1859	contradiction
1860	neutral
1861	neutral
1862	neutral
1863	neutral
1864	entailment
1865	entailment
1866	entailment
1867	neutral
1868	contradiction
1869	neutral
1870	contradiction
1871	entailment
1872	entailment
1873	neutral
1874	entailment
1875	contradiction
1876	entailment
1877	contradiction
1878	contradiction
1879	entailment
1880	contradiction
1881	neutral
1882	contradiction
1883	entailment
1884	entailment
1885	entailment
1886	contradiction
1887	neutral
1888	contradiction
1889	neutral
1890	entailment
1891	entailment
1892	contradiction
1893	neutral
1894	neutral
1895	neutral
1896	contradiction
1897	contradiction
1898	entailment
1899	contradiction
1900	entailment
1901	contradiction
1902	contradiction
1903	entailment
1904	entailment
1905	contradiction
1906	contradiction
1907	neutral
1908	contradiction
1909	entailment
1910	entailment
1911	neutral
1912	neutral
1913	contradiction
1914	neutral
1915	contradiction
1916	contradiction
1917	neutral
1918	entailment
1919	contradiction
1920	neutral
1921	neutral
1922	neutral
1923	contradiction
1924	entailment
1925	entailment
1926	contradiction
1927	contradiction
1928	neutral
1929	contradiction
1930	entailment
1931	neutral
1932	entailment
1933	contradiction
1934	entailment
1935	neutral
1936	entailment
1937	neutral
1938	neutral
1939	neutral
1940	entailment
1941	neutral
1942	entailment
1943	neutral
1944	contradiction
1945	contradiction
1946	entailment
1947	contradiction
1948	entailment
1949	entailment
1950	contradiction
1951	entailment
1952	neutral
1953	neutral
1954	entailment
1955	entailment
1956	entailment
1957	entailment
1958	contradiction
1959	entailment
1960	neutral
1961	neutral
1962	contradiction
1963	neutral
1964	neutral
1965	entailment
1966	contradiction
1967	entailment
1968	entailment
1969	contradiction
1970	neutral
1971	neutral
1972	entailment
1973	contradiction
1974	neutral
1975	contradiction
1976	contradiction
1977	contradiction
1978	contradiction
1979	entailment
1980	neutral
1981	contradiction
1982	entailment
1983	contradiction
1984	neutral
1985	entailment
1986	neutral
1987	entailment
1988	entailment
1989	contradiction
1990	contradiction
1991	entailment
1992	entailment
1993	entailment
1994	neutral
1995	neutral
1996	neutral
1997	entailment
1998	entailment
1999	contradiction
2000	contradiction
2001	entailment
2002	neutral
2003	neutral
2004	entailment
2005	entailment
2006	contradiction
2007	neutral
2008	entailment
2009	contradiction
2010	entailment
2011	entailment
2012	neutral
2013	contradiction
2014	contradiction
2015	contradiction
2016	contradiction
2017	neutral
2018	entailment
2019	contradiction
2020	neutral
2021	entailment
2022	entailment
2023	entailment
2024	entailment
2025	contradiction
2026	entailment
2027	contradiction
2028	contradiction
2029	entailment
2030	entailment
2031	entailment
2032	entailment
2033	contradiction
2034	neutral
2035	contradiction
2036	neutral
2037	neutral
2038	neutral
2039	neutral
2040	neutral
2041	entailment
2042	neutral
2043	entailment
2044	neutral
2045	entailment
2046	neutral
2047	neutral
2048	entailment
2049	entailment
2050	contradiction
2051	entailment
2052	entailment
2053	contradiction
2054	contradiction
2055	neutral
2056	neutral
2057	entailment
2058	neutral
2059	neutral
2060	contradiction
2061	neutral
2062	contradiction
2063	contradiction
2064	entailment
2065	entailment
2066	neutral
2067	neutral
2068	entailment
2069	neutral
2070	entailment
2071	contradiction
2072	neutral
2073	entailment
2074	neutral
2075	neutral
2076	neutral
2077	contradiction
2078	entailment
2079	entailment
2080	entailment
2081	entailment
2082	neutral
2083	entailment
2084	contradiction
2085	entailment
2086	contradiction
2087	neutral
2088	neutral
2089	contradiction
2090	neutral
2091	entailment
2092	entailment
2093	entailment
2094	contradiction
2095	entailment
2096	contradiction
2097	contradiction
2098	neutral
2099	entailment
2100	neutral
2101	neutral
2102	contradiction
2103	entailment
2104	neutral
2105	entailment
2106	entailment
2107	entailment
2108	contradiction
2109	entailment
2110	entailment
2111	neutral
2112	contradiction
2113	entailment
2114	neutral
2115	entailment
2116	contradiction
2117	neutral
2118	neutral
2119	contradiction
2120	contradiction
2121	entailment
2122	neutral
2123	neutral
2124	neutral
2125	contradiction
2126	neutral
2127	neutral
2128	entailment
2129	entailment
2130	contradiction
2131	neutral
2132	contradiction
2133	neutral
2134	neutral
2135	entailment
2136	neutral
2137	entailment
2138	entailment
2139	contradiction
2140	entailment
2141	entailment
2142	neutral
2143	neutral
2144	entailment
2145	contradiction
2146	neutral
2147	neutral
2148	neutral
2149	entailment
2150	contradiction
2151	entailment
2152	neutral
2153	neutral
2154	contradiction
2155	neutral
2156	neutral
2157	entailment
2158	neutral
2159	contradiction
2160	contradiction
2161	entailment
2162	neutral
2163	entailment
2164	neutral
2165	entailment
2166	entailment
2167	contradiction
2168	neutral
2169	neutral
2170	contradiction
2171	entailment
2172	entailment
2173	contradiction
2174	contradiction
2175	neutral
2176	contradiction
2177	contradiction
2178	entailment
2179	neutral
2180	neutral
2181	entailment
2182	contradiction
2183	entailment
2184	contradiction
2185	neutral
2186	contradiction
2187	entailment
2188	neutral
2189	entailment
2190	neutral
2191	entailment
2192	entailment
2193	entailment
2194	entailment
2195	neutral
2196	contradiction
2197	contradiction
2198	contradiction
2199	neutral
2200	entailment
2201	entailment
2202	contradiction
2203	neutral
2204	neutral
2205	neutral
2206	entailment
2207	contradiction
2208	neutral
2209	entailment
2210	entailment
2211	contradiction
2212	contradiction
2213	entailment
2214	contradiction
2215	neutral
2216	neutral
2217	neutral
2218	neutral
2219	contradiction
2220	contradiction
2221	neutral
2222	neutral
2223	contradiction
2224	entailment
2225	neutral
2226	entailment
2227	neutral
2228	entailment
2229	contradiction
2230	entailment
2231	entailment
2232	contradiction
2233	contradiction
2234	contradiction
2235	contradiction
2236	entailment
2237	neutral
2238	contradiction
2239	entailment
2240	neutral
2241	neutral
2242	entailment
2243	neutral
2244	neutral
2245	entailment
2246	contradiction
2247	contradiction
2248	contradiction
2249	contradiction
2250	entailment
2251	contradiction
2252	entailment
2253	neutral
2254	contradiction
2255	contradiction
2256	entailment
2257	neutral
2258	entailment
2259	neutral
2260	entailment
2261	neutral
2262	entailment
2263	entailment
2264	neutral
2265	neutral
2266	entailment
2267	neutral
2268	entailment
2269	neutral
2270	neutral
2271	neutral
2272	neutral
2273	entailment
2274	entailment
2275	contradiction
2276	neutral
2277	contradiction
2278	entailment
2279	contradiction
2280	neutral
2281	entailment
2282	neutral
2283	contradiction
2284	entailment
2285	entailment
2286	entailment
2287	contradiction
2288	entailment
2289	neutral
2290	neutral
2291	contradiction
2292	contradiction
2293	neutral
2294	entailment
2295	contradiction
2296	entailment
2297	contradiction
2298	contradiction
2299	contradiction
2300	contradiction
2301	contradiction
2302	contradiction
2303	contradiction
2304	contradiction
2305	entailment
2306	entailment
2307	neutral
2308	entailment
2309	contradiction
2310	entailment
2311	contradiction
2312	entailment
2313	contradiction
2314	neutral
2315	contradiction
2316	neutral
2317	neutral
2318	contradiction
2319	contradiction
2320	neutral
2321	entailment
2322	contradiction
2323	contradiction
2324	entailment
2325	neutral
2326	neutral
2327	entailment
2328	neutral
2329	contradiction
2330	contradiction
2331	neutral
2332	entailment
2333	contradiction
2334	neutral
2335	neutral
2336	entailment
2337	entailment
2338	entailment
2339	neutral
2340	entailment
2341	contradiction
2342	entailment
2343	neutral
2344	neutral
2345	contradiction
2346	neutral
2347	entailment
2348	neutral
2349	contradiction
2350	entailment
2351	entailment
2352	entailment
2353	entailment
2354	neutral
2355	neutral
2356	neutral
2357	neutral
2358	neutral
2359	contradiction
2360	entailment
2361	entailment
2362	entailment
2363	contradiction
2364	entailment
2365	contradiction
2366	contradiction
2367	entailment
2368	neutral
2369	contradiction
2370	neutral
2371	neutral
2372	entailment
2373	contradiction
2374	neutral
2375	entailment
2376	neutral
2377	neutral
2378	entailment
2379	entailment
2380	entailment
2381	neutral
2382	entailment
2383	neutral
2384	entailment
2385	neutral
2386	contradiction
2387	entailment
2388	entailment
2389	neutral
2390	contradiction
2391	neutral
2392	contradiction
2393	entailment
2394	entailment
2395	contradiction
2396	entailment
2397	neutral
2398	neutral
2399	neutral
2400	neutral
2401	entailment
2402	contradiction
2403	entailment
2404	contradiction
2405	contradiction
2406	entailment
2407	contradiction
2408	neutral
2409	contradiction
2410	entailment
2411	contradiction
2412	contradiction
2413	entailment
2414	contradiction
2415	contradiction
2416	entailment
2417	neutral
2418	entailment
2419	neutral
2420	contradiction
2421	neutral
2422	contradiction
2423	contradiction
2424	contradiction
2425	neutral
2426	entailment
2427	contradiction
2428	contradiction
2429	contradiction
2430	contradiction
2431	entailment
2432	entailment
2433	contradiction
2434	entailment
2435	neutral
2436	contradiction
2437	neutral
2438	contradiction
2439	neutral
2440	contradiction
2441	neutral
2442	neutral
2443	entailment
2444	entailment
2445	neutral
2446	contradiction
2447	entailment
2448	contradiction
2449	contradiction
2450	entailment
2451	entailment
2452	contradiction
2453	neutral
2454	neutral
2455	entailment
2456	neutral
2457	contradiction
2458	contradiction
2459	neutral
2460	entailment
2461	neutral
2462	entailment
2463	contradiction
2464	contradiction
2465	entailment
2466	contradiction
2467	entailment
2468	entailment
2469	contradiction
2470	entailment
2471	neutral
2472	neutral
2473	entailment
2474	neutral
2475	entailment
2476	contradiction
2477	neutral
2478	entailment
2479	contradiction
2480	neutral
2481	contradiction
2482	neutral
2483	neutral
2484	entailment
2485	contradiction
2486	entailment
2487	neutral
2488	neutral
2489	contradiction
2490	neutral
2491	contradiction
2492	entailment
2493	contradiction
2494	contradiction
2495	entailment
2496	contradiction
2497	entailment
2498	neutral
2499	entailment
2500	neutral
2501	contradiction
2502	entailment
2503	entailment
2504	neutral
2505	contradiction
2506	neutral
2507	entailment
2508	contradiction
2509	neutral
2510	contradiction
2511	neutral
2512	neutral
2513	entailment
2514	entailment
2515	entailment
2516	entailment
2517	entailment
2518	contradiction
2519	neutral
2520	neutral
2521	entailment
2522	neutral
2523	contradiction
2524	contradiction
2525	contradiction
2526	neutral
2527	neutral
2528	neutral
2529	entailment
2530	entailment
2531	contradiction
2532	entailment
2533	entailment
2534	contradiction
2535	contradiction
2536	contradiction
2537	entailment
2538	neutral
2539	neutral
2540	contradiction
2541	entailment
2542	contradiction
2543	neutral
2544	neutral
2545	neutral
2546	entailment
2547	neutral
2548	entailment
2549	contradiction
2550	neutral
2551	entailment
2552	contradiction
2553	neutral
2554	entailment
2555	neutral
2556	contradiction
2557	entailment
2558	entailment
2559	neutral
2560	contradiction
2561	entailment
2562	contradiction
2563	contradiction
2564	entailment
2565	entailment
2566	neutral
2567	entailment
2568	entailment
2569	contradiction
2570	contradiction
2571	contradiction
2572	contradiction
2573	neutral
2574	neutral
2575	entailment
2576	entailment
2577	entailment
2578	entailment
2579	entailment
2580	contradiction
2581	entailment
2582	neutral
2583	entailment
2584	entailment
2585	entailment
2586	contradiction
2587	entailment
2588	neutral
2589	entailment
2590	contradiction
2591	entailment
2592	entailment
2593	entailment
2594	neutral
2595	entailment
2596	neutral
2597	entailment
2598	neutral
2599	contradiction
2600	contradiction
2601	neutral
2602	contradiction
2603	entailment
2604	contradiction
2605	neutral
2606	neutral
2607	entailment
2608	entailment
2609	neutral
2610	neutral
2611	entailment
2612	entailment
2613	neutral
2614	neutral
2615	contradiction
2616	entailment
2617	neutral
2618	contradiction
2619	neutral
2620	contradiction
2621	neutral
2622	contradiction
2623	contradiction
2624	contradiction
2625	neutral
2626	entailment
2627	entailment
2628	entailment
2629	entailment
2630	contradiction
2631	neutral
2632	neutral
2633	neutral
2634	entailment
2635	entailment
2636	contradiction
2637	contradiction
2638	neutral
2639	neutral
2640	contradiction
2641	entailment
2642	entailment
2643	contradiction
2644	contradiction
2645	contradiction
2646	contradiction
2647	contradiction
2648	entailment
2649	contradiction
2650	entailment
2651	contradiction
2652	neutral
2653	contradiction
2654	entailment
2655	entailment
2656	entailment
2657	entailment
2658	neutral
2659	entailment
2660	entailment
2661	neutral
2662	contradiction
2663	entailment
2664	neutral
2665	neutral
2666	neutral
2667	neutral
2668	entailment
2669	neutral
2670	neutral
2671	neutral
2672	neutral
2673	entailment
2674	entailment
2675	neutral
2676	neutral
2677	neutral
2678	contradiction
2679	neutral
2680	entailment
2681	entailment
2682	entailment
2683	neutral
2684	contradiction
2685	contradiction
2686	contradiction
2687	entailment
2688	entailment
2689	neutral
2690	neutral
2691	contradiction
2692	neutral
2693	contradiction
2694	contradiction
2695	contradiction
2696	contradiction
2697	entailment
2698	entailment
2699	neutral
2700	neutral
2701	entailment
2702	entailment
2703	neutral
2704	contradiction
2705	neutral
2706	entailment
2707	neutral
2708	contradiction
2709	entailment
2710	contradiction
2711	entailment
2712	contradiction
2713	neutral
2714	entailment
2715	neutral
2716	neutral
2717	contradiction
2718	contradiction
2719	contradiction
2720	neutral
2721	contradiction
2722	contradiction
2723	contradiction
2724	entailment
2725	contradiction
2726	neutral
2727	contradiction
2728	entailment
2729	neutral
2730	neutral
2731	neutral
2732	neutral
2733	contradiction
2734	contradiction
2735	neutral
2736	contradiction
2737	entailment
2738	contradiction
2739	neutral
2740	contradiction
2741	entailment
2742	neutral
2743	entailment
2744	contradiction
2745	entailment
2746	neutral
2747	neutral
2748	contradiction
2749	entailment
2750	neutral
2751	contradiction
2752	contradiction
2753	contradiction
2754	entailment
2755	contradiction
2756	contradiction
2757	entailment
2758	neutral
2759	neutral
2760	entailment
2761	entailment
2762	entailment
2763	entailment
2764	neutral
2765	neutral
2766	neutral
2767	entailment
2768	entailment
2769	neutral
2770	entailment
2771	entailment
2772	contradiction
2773	neutral
2774	entailment
2775	contradiction
2776	neutral
2777	contradiction
2778	contradiction
2779	neutral
2780	entailment
2781	entailment
2782	neutral
2783	entailment
2784	neutral
2785	entailment
2786	neutral
2787	entailment
2788	neutral
2789	entailment
2790	neutral
2791	entailment
2792	contradiction
2793	contradiction
2794	contradiction
2795	entailment
2796	entailment
2797	entailment
2798	neutral
2799	contradiction
2800	contradiction
2801	contradiction
2802	neutral
2803	neutral
2804	contradiction
2805	entailment
2806	neutral
2807	neutral
2808	neutral
2809	entailment
2810	entailment
2811	entailment
2812	entailment
2813	contradiction
2814	contradiction
2815	contradiction
2816	neutral
2817	entailment
2818	contradiction
2819	entailment
2820	entailment
2821	entailment
2822	neutral
2823	contradiction
2824	neutral
2825	contradiction
2826	neutral
2827	entailment
2828	contradiction
2829	entailment
2830	entailment
2831	entailment
2832	neutral
2833	neutral
2834	entailment
2835	entailment
2836	contradiction
2837	contradiction
2838	neutral
2839	neutral
2840	neutral
2841	contradiction
2842	contradiction
2843	entailment
2844	entailment
2845	contradiction
2846	entailment
2847	neutral
2848	contradiction
2849	contradiction
2850	entailment
2851	neutral
2852	neutral
2853	entailment
2854	neutral
2855	contradiction
2856	entailment
2857	entailment
2858	neutral
2859	neutral
2860	contradiction
2861	entailment
2862	neutral
2863	entailment
2864	entailment
2865	contradiction
2866	neutral
2867	neutral
2868	contradiction
2869	neutral
2870	neutral
2871	entailment
2872	neutral
2873	contradiction
2874	entailment
2875	entailment
2876	neutral
2877	entailment
2878	contradiction
2879	entailment
2880	entailment
2881	entailment
2882	contradiction
2883	entailment
2884	contradiction
2885	entailment
2886	contradiction
2887	neutral
2888	contradiction
2889	contradiction
2890	contradiction
2891	neutral
2892	contradiction
2893	neutral
2894	entailment
2895	neutral
2896	neutral
2897	contradiction
2898	entailment
2899	contradiction
2900	entailment
2901	entailment
2902	contradiction
2903	neutral
2904	contradiction
2905	neutral
2906	neutral
2907	neutral
2908	contradiction
2909	contradiction
2910	contradiction
2911	contradiction
2912	contradiction
2913	neutral
2914	entailment
2915	entailment
2916	contradiction
2917	neutral
2918	entailment
2919	entailment
2920	entailment
2921	neutral
2922	neutral
2923	contradiction
2924	contradiction
2925	contradiction
2926	entailment
2927	contradiction
2928	neutral
2929	entailment
2930	neutral
2931	contradiction
2932	entailment
2933	entailment
2934	neutral
2935	contradiction
2936	entailment
2937	neutral
2938	entailment
2939	neutral
2940	contradiction
2941	entailment
2942	entailment
2943	contradiction
2944	entailment
2945	entailment
2946	contradiction
2947	contradiction
2948	contradiction
2949	entailment
2950	contradiction
2951	entailment
2952	contradiction
2953	neutral
2954	neutral
2955	neutral
2956	contradiction
2957	entailment
2958	neutral
2959	entailment
2960	entailment
2961	neutral
2962	entailment
2963	neutral
2964	contradiction
2965	neutral
2966	contradiction
2967	entailment
2968	neutral
2969	entailment
2970	neutral
2971	entailment
2972	contradiction
2973	entailment
2974	contradiction
2975	entailment
2976	neutral
2977	neutral
2978	contradiction
2979	neutral
2980	contradiction
2981	entailment
2982	contradiction
2983	entailment
2984	entailment
2985	contradiction
2986	contradiction
2987	entailment
2988	entailment
2989	neutral
2990	entailment
2991	contradiction
2992	entailment
2993	entailment
2994	neutral
2995	entailment
2996	contradiction
2997	entailment
2998	entailment
2999	entailment
3000	entailment
3001	contradiction
3002	contradiction
3003	neutral
3004	entailment
3005	entailment
3006	entailment
3007	contradiction
3008	entailment
3009	contradiction
3010	contradiction
3011	contradiction
3012	entailment
3013	entailment
3014	contradiction
3015	entailment
3016	neutral
3017	neutral
3018	contradiction
3019	entailment
3020	neutral
3021	entailment
3022	entailment
3023	contradiction
3024	entailment
3025	neutral
3026	entailment
3027	contradiction
3028	contradiction
3029	entailment
3030	contradiction
3031	neutral
3032	entailment
3033	entailment
3034	contradiction
3035	entailment
3036	neutral
3037	entailment
3038	neutral
3039	entailment
3040	contradiction
3041	neutral
3042	neutral
3043	contradiction
3044	contradiction
3045	neutral
3046	entailment
3047	neutral
3048	contradiction
3049	contradiction
3050	neutral
3051	contradiction
3052	contradiction
3053	entailment
3054	neutral
3055	entailment
3056	neutral
3057	entailment
3058	neutral
3059	contradiction
3060	neutral
3061	contradiction
3062	contradiction
3063	neutral
3064	contradiction
3065	neutral
3066	contradiction
3067	contradiction
3068	neutral
3069	entailment
3070	contradiction
3071	neutral
3072	contradiction
3073	contradiction
3074	neutral
3075	neutral
3076	entailment
3077	neutral
3078	neutral
3079	contradiction
3080	neutral
3081	entailment
3082	entailment
3083	contradiction
3084	entailment
3085	entailment
3086	contradiction
3087	entailment
3088	contradiction
3089	entailment
3090	contradiction
3091	contradiction
3092	neutral
3093	entailment
3094	contradiction
3095	neutral
3096	contradiction
3097	neutral
3098	contradiction
3099	contradiction
3100	entailment
3101	entailment
3102	neutral
3103	neutral
3104	neutral
3105	contradiction
3106	entailment
3107	contradiction
3108	entailment
3109	entailment
3110	entailment
3111	entailment
3112	entailment
3113	contradiction
3114	neutral
3115	contradiction
3116	neutral
3117	entailment
3118	entailment
3119	entailment
3120	entailment
3121	entailment
3122	neutral
3123	neutral
3124	entailment
3125	entailment
3126	neutral
3127	entailment
3128	contradiction
3129	entailment
3130	contradiction
3131	contradiction
3132	contradiction
3133	contradiction
3134	neutral
3135	contradiction
3136	contradiction
3137	contradiction
3138	entailment
3139	entailment
3140	neutral
3141	neutral
3142	neutral
3143	contradiction
3144	entailment
3145	entailment
3146	neutral
3147	contradiction
3148	contradiction
3149	neutral
3150	entailment
3151	contradiction
3152	neutral
3153	neutral
3154	entailment
3155	entailment
3156	contradiction
3157	contradiction
3158	contradiction
3159	contradiction
3160	neutral
3161	entailment
3162	contradiction
3163	contradiction
3164	neutral
3165	neutral
3166	contradiction
3167	entailment
3168	contradiction
3169	contradiction
3170	neutral
3171	contradiction
3172	contradiction
3173	neutral
3174	neutral
3175	contradiction
3176	neutral
3177	contradiction
3178	neutral
3179	entailment
3180	contradiction
3181	contradiction
3182	contradiction
3183	contradiction
3184	neutral
3185	contradiction
3186	entailment
3187	contradiction
3188	neutral
3189	entailment
3190	contradiction
3191	entailment
3192	contradiction
3193	neutral
3194	neutral
3195	neutral
3196	entailment
3197	neutral
3198	entailment
3199	neutral
3200	contradiction
3201	neutral
3202	entailment
3203	contradiction
3204	entailment
3205	neutral
3206	entailment
3207	neutral
3208	contradiction
3209	entailment
3210	contradiction
3211	neutral
3212	contradiction
3213	entailment
3214	neutral
3215	contradiction
3216	entailment
3217	neutral
3218	entailment
3219	neutral
3220	entailment
3221	contradiction
3222	entailment
3223	entailment
3224	contradiction
3225	neutral
3226	contradiction
3227	entailment
3228	contradiction
3229	contradiction
3230	contradiction
3231	neutral
3232	entailment
3233	contradiction
3234	entailment
3235	entailment
3236	neutral
3237	neutral
3238	entailment
3239	entailment
3240	neutral
3241	neutral
3242	entailment
3243	entailment
3244	entailment
3245	neutral
3246	contradiction
3247	contradiction
3248	contradiction
3249	contradiction
3250	entailment
3251	entailment
3252	contradiction
3253	contradiction
3254	entailment
3255	entailment
3256	contradiction
3257	neutral
3258	neutral
3259	neutral
3260	neutral
3261	neutral
3262	neutral
3263	contradiction
3264	entailment
3265	contradiction
3266	neutral
3267	entailment
3268	neutral
3269	neutral
3270	neutral
3271	contradiction
3272	neutral
3273	contradiction
3274	contradiction
3275	neutral
3276	neutral
3277	neutral
3278	entailment
3279	neutral
3280	neutral
3281	contradiction
3282	entailment
3283	entailment
3284	contradiction
3285	contradiction
3286	contradiction
3287	neutral
3288	entailment
3289	entailment
3290	entailment
3291	entailment
3292	neutral
3293	neutral
3294	entailment
3295	neutral
3296	entailment
3297	entailment
3298	neutral
3299	neutral
3300	neutral
3301	neutral
3302	entailment
3303	entailment
3304	entailment
3305	contradiction
3306	contradiction
3307	neutral
3308	entailment
3309	neutral
3310	entailment
3311	contradiction
3312	contradiction
3313	entailment
3314	entailment
3315	neutral
3316	contradiction
3317	entailment
3318	contradiction
3319	entailment
3320	entailment
3321	neutral
3322	neutral
3323	entailment
3324	contradiction
3325	entailment
3326	entailment
3327	contradiction
3328	neutral
3329	neutral
3330	contradiction
3331	entailment
3332	entailment
3333	contradiction
3334	neutral
3335	neutral
3336	entailment
3337	contradiction
3338	contradiction
3339	entailment
3340	entailment
3341	contradiction
3342	neutral
3343	contradiction
3344	entailment
3345	contradiction
3346	contradiction
3347	entailment
3348	entailment
3349	entailment
3350	contradiction
3351	contradiction
3352	neutral
3353	entailment
3354	contradiction
3355	contradiction
3356	contradiction
3357	neutral
3358	contradiction
3359	contradiction
3360	contradiction
3361	neutral
3362	neutral
3363	contradiction
3364	contradiction
3365	neutral
3366	contradiction
3367	contradiction
3368	neutral
3369	entailment
3370	entailment
3371	entailment
3372	entailment
3373	contradiction
3374	entailment
3375	neutral
3376	contradiction
3377	neutral
3378	contradiction
3379	contradiction
3380	contradiction
3381	entailment
3382	contradiction
3383	entailment
3384	entailment
3385	entailment
3386	entailment
3387	entailment
3388	contradiction
3389	entailment
3390	entailment
3391	contradiction
3392	contradiction
3393	entailment
3394	neutral
3395	neutral
3396	entailment
3397	entailment
3398	contradiction
3399	neutral
3400	entailment
3401	contradiction
3402	neutral
3403	neutral
3404	entailment
3405	entailment
3406	neutral
3407	contradiction
3408	neutral
3409	contradiction
3410	neutral
3411	neutral
3412	contradiction
3413	neutral
3414	contradiction
3415	neutral
3416	contradiction
3417	neutral
3418	entailment
3419	entailment
3420	contradiction
3421	neutral
3422	neutral
3423	neutral
3424	neutral
3425	neutral
3426	contradiction
3427	entailment
3428	entailment
3429	entailment
3430	entailment
3431	neutral
3432	neutral
3433	entailment
3434	entailment
3435	neutral
3436	contradiction
3437	entailment
3438	entailment
3439	neutral
3440	entailment
3441	contradiction
3442	neutral
3443	contradiction
3444	contradiction
3445	entailment
3446	neutral
3447	neutral
3448	entailment
3449	contradiction
3450	entailment
3451	neutral
3452	entailment
3453	contradiction
3454	contradiction
3455	contradiction
3456	entailment
3457	entailment
3458	contradiction
3459	entailment
3460	entailment
3461	contradiction
3462	entailment
3463	entailment
3464	entailment
3465	neutral
3466	entailment
3467	entailment
3468	entailment
3469	entailment
3470	entailment
3471	entailment
3472	entailment
3473	entailment
3474	contradiction
3475	entailment
3476	contradiction
3477	entailment
3478	entailment
3479	entailment
3480	entailment
3481	neutral
3482	neutral
3483	entailment
3484	contradiction
3485	entailment
3486	contradiction
3487	entailment
3488	contradiction
3489	entailment
3490	neutral
3491	contradiction
3492	entailment
3493	neutral
3494	contradiction
3495	entailment
3496	entailment
3497	neutral
3498	contradiction
3499	entailment
3500	entailment
3501	contradiction
3502	contradiction
3503	entailment
3504	neutral
3505	contradiction
3506	neutral
3507	entailment
3508	contradiction
3509	entailment
3510	neutral
3511	contradiction
3512	contradiction
3513	entailment
3514	entailment
3515	entailment
3516	entailment
3517	contradiction
3518	entailment
3519	entailment
3520	contradiction
3521	contradiction
3522	neutral
3523	contradiction
3524	contradiction
3525	contradiction
3526	neutral
3527	neutral
3528	contradiction
3529	entailment
3530	contradiction
3531	contradiction
3532	entailment
3533	contradiction
3534	entailment
3535	contradiction
3536	contradiction
3537	entailment
3538	contradiction
3539	contradiction
3540	contradiction
3541	entailment
3542	entailment
3543	contradiction
3544	entailment
3545	neutral
3546	entailment
3547	entailment
3548	entailment
3549	neutral
3550	contradiction
3551	neutral
3552	contradiction
3553	neutral
3554	contradiction
3555	neutral
3556	neutral
3557	contradiction
3558	neutral
3559	entailment
3560	contradiction
3561	entailment
3562	entailment
3563	contradiction
3564	contradiction
3565	entailment
3566	entailment
3567	entailment
3568	neutral
3569	contradiction
3570	contradiction
3571	contradiction
3572	entailment
3573	neutral
3574	neutral
3575	contradiction
3576	neutral
3577	neutral
3578	neutral
3579	contradiction
3580	entailment
3581	entailment
3582	entailment
3583	entailment
3584	neutral
3585	neutral
3586	entailment
3587	entailment
3588	entailment
3589	entailment
3590	neutral
3591	neutral
3592	entailment
3593	entailment
3594	entailment
3595	contradiction
3596	neutral
3597	neutral
3598	neutral
3599	neutral
3600	neutral
3601	contradiction
3602	contradiction
3603	entailment
3604	entailment
3605	neutral
3606	neutral
3607	contradiction
3608	entailment
3609	neutral
3610	contradiction
3611	contradiction
3612	neutral
3613	neutral
3614	entailment
3615	entailment
3616	entailment
3617	contradiction
3618	neutral
3619	neutral
3620	contradiction
3621	contradiction
3622	contradiction
3623	contradiction
3624	contradiction
3625	entailment
3626	contradiction
3627	contradiction
3628	entailment
3629	entailment
3630	contradiction
3631	entailment
3632	neutral
3633	contradiction
3634	contradiction
3635	contradiction
3636	entailment
3637	neutral
3638	contradiction
3639	contradiction
3640	entailment
3641	entailment
3642	entailment
3643	neutral
3644	entailment
3645	entailment
3646	neutral
3647	entailment
3648	neutral
3649	neutral
3650	entailment
3651	contradiction
3652	entailment
3653	contradiction
3654	entailment
3655	contradiction
3656	contradiction
3657	neutral
3658	neutral
3659	neutral
3660	entailment
3661	entailment
3662	entailment
3663	entailment
3664	contradiction
3665	entailment
3666	neutral
3667	entailment
3668	contradiction
3669	contradiction
3670	entailment
3671	entailment
3672	neutral
3673	contradiction
3674	neutral
3675	contradiction
3676	contradiction
3677	entailment
3678	entailment
3679	contradiction
3680	entailment
3681	entailment
3682	entailment
3683	entailment
3684	entailment
3685	neutral
3686	entailment
3687	entailment
3688	neutral
3689	entailment
3690	contradiction
3691	contradiction
3692	neutral
3693	entailment
3694	contradiction
3695	contradiction
3696	neutral
3697	neutral
3698	neutral
3699	neutral
3700	entailment
3701	neutral
3702	entailment
3703	contradiction
3704	neutral
3705	entailment
3706	contradiction
3707	entailment
3708	entailment
3709	contradiction
3710	neutral
3711	contradiction
3712	entailment
3713	neutral
3714	contradiction
3715	contradiction
3716	contradiction
3717	entailment
3718	entailment
3719	neutral
3720	neutral
3721	neutral
3722	contradiction
3723	entailment
3724	entailment
3725	neutral
3726	entailment
3727	contradiction
3728	neutral
3729	contradiction
3730	entailment
3731	entailment
3732	contradiction
3733	neutral
3734	entailment
3735	neutral
3736	entailment
3737	entailment
3738	entailment
3739	neutral
3740	neutral
3741	entailment
3742	contradiction
3743	entailment
3744	neutral
3745	neutral
3746	entailment
3747	contradiction
3748	contradiction
3749	entailment
3750	contradiction
3751	contradiction
3752	entailment
3753	entailment
3754	entailment
3755	entailment
3756	contradiction
3757	neutral
3758	contradiction
3759	neutral
3760	neutral
3761	entailment
3762	contradiction
3763	contradiction
3764	contradiction
3765	entailment
3766	entailment
3767	neutral
3768	entailment
3769	contradiction
3770	entailment
3771	entailment
3772	entailment
3773	contradiction
3774	entailment
3775	contradiction
3776	entailment
3777	contradiction
3778	entailment
3779	entailment
3780	entailment
3781	contradiction
3782	entailment
3783	entailment
3784	entailment
3785	entailment
3786	contradiction
3787	entailment
3788	entailment
3789	entailment
3790	contradiction
3791	contradiction
3792	contradiction
3793	entailment
3794	neutral
3795	neutral
3796	entailment
3797	entailment
3798	contradiction
3799	entailment
3800	entailment
3801	entailment
3802	neutral
3803	neutral
3804	neutral
3805	neutral
3806	neutral
3807	neutral
3808	neutral
3809	neutral
3810	entailment
3811	contradiction
3812	contradiction
3813	neutral
3814	neutral
3815	neutral
3816	neutral
3817	contradiction
3818	entailment
3819	contradiction
3820	entailment
3821	entailment
3822	neutral
3823	entailment
3824	contradiction
3825	neutral
3826	contradiction
3827	entailment
3828	contradiction
3829	contradiction
3830	neutral
3831	contradiction
3832	entailment
3833	contradiction
3834	contradiction
3835	contradiction
3836	contradiction
3837	entailment
3838	neutral
3839	entailment
3840	entailment
3841	entailment
3842	contradiction
3843	entailment
3844	contradiction
3845	neutral
3846	neutral
3847	neutral
3848	contradiction
3849	contradiction
3850	contradiction
3851	contradiction
3852	entailment
3853	neutral
3854	entailment
3855	contradiction
3856	entailment
3857	neutral
3858	contradiction
3859	entailment
3860	entailment
3861	contradiction
3862	entailment
3863	entailment
3864	neutral
3865	contradiction
3866	contradiction
3867	contradiction
3868	neutral
3869	entailment
3870	entailment
3871	neutral
3872	contradiction
3873	neutral
3874	entailment
3875	entailment
3876	neutral
3877	neutral
3878	contradiction
3879	neutral
3880	contradiction
3881	entailment
3882	contradiction
3883	entailment
3884	contradiction
3885	contradiction
3886	neutral
3887	entailment
3888	neutral
3889	neutral
3890	neutral
3891	entailment
3892	entailment
3893	neutral
3894	contradiction
3895	entailment
3896	entailment
3897	neutral
3898	neutral
3899	contradiction
3900	contradiction
3901	entailment
3902	entailment
3903	neutral
3904	contradiction
3905	neutral
3906	neutral
3907	neutral
3908	entailment
3909	neutral
3910	entailment
3911	contradiction
3912	contradiction
3913	entailment
3914	neutral
3915	entailment
3916	entailment
3917	neutral
3918	entailment
3919	contradiction
3920	entailment
3921	contradiction
3922	entailment
3923	neutral
3924	neutral
3925	contradiction
3926	entailment
3927	contradiction
3928	neutral
3929	entailment
3930	entailment
3931	entailment
3932	neutral
3933	entailment
3934	contradiction
3935	contradiction
3936	entailment
3937	entailment
3938	entailment
3939	contradiction
3940	neutral
3941	neutral
3942	contradiction
3943	entailment
3944	contradiction
3945	contradiction
3946	neutral
3947	entailment
3948	entailment
3949	neutral
3950	neutral
3951	contradiction
3952	contradiction
3953	contradiction
3954	contradiction
3955	contradiction
3956	entailment
3957	contradiction
3958	neutral
3959	entailment
3960	neutral
3961	entailment
3962	entailment
3963	entailment
3964	neutral
3965	neutral
3966	neutral
3967	neutral
3968	contradiction
3969	contradiction
3970	entailment
3971	neutral
3972	entailment
3973	contradiction
3974	contradiction
3975	entailment
3976	neutral
3977	contradiction
3978	neutral
3979	entailment
3980	neutral
3981	entailment
3982	neutral
3983	neutral
3984	neutral
3985	neutral
3986	neutral
3987	neutral
3988	neutral
3989	entailment
3990	contradiction
3991	entailment
3992	contradiction
3993	entailment
3994	neutral
3995	entailment
3996	entailment
3997	contradiction
3998	neutral
3999	neutral
4000	neutral
4001	contradiction
4002	contradiction
4003	contradiction
4004	neutral
4005	contradiction
4006	neutral
4007	contradiction
4008	entailment
4009	neutral
4010	neutral
4011	contradiction
4012	entailment
4013	entailment
4014	contradiction
4015	entailment
4016	entailment
4017	neutral
4018	neutral
4019	entailment
4020	neutral
4021	contradiction
4022	entailment
4023	neutral
4024	contradiction
4025	contradiction
4026	neutral
4027	neutral
4028	contradiction
4029	neutral
4030	entailment
4031	neutral
4032	entailment
4033	contradiction
4034	entailment
4035	contradiction
4036	neutral
4037	contradiction
4038	neutral
4039	contradiction
4040	contradiction
4041	entailment
4042	neutral
4043	neutral
4044	entailment
4045	entailment
4046	entailment
4047	contradiction
4048	contradiction
4049	contradiction
4050	neutral
4051	contradiction
4052	contradiction
4053	neutral
4054	entailment
4055	entailment
4056	entailment
4057	entailment
4058	contradiction
4059	contradiction
4060	contradiction
4061	neutral
4062	entailment
4063	neutral
4064	entailment
4065	contradiction
4066	neutral
4067	entailment
4068	neutral
4069	neutral
4070	entailment
4071	entailment
4072	contradiction
4073	neutral
4074	entailment
4075	contradiction
4076	entailment
4077	neutral
4078	contradiction
4079	entailment
4080	entailment
4081	neutral
4082	entailment
4083	contradiction
4084	entailment
4085	entailment
4086	neutral
4087	neutral
4088	neutral
4089	neutral
4090	contradiction
4091	contradiction
4092	contradiction
4093	neutral
4094	neutral
4095	neutral
4096	neutral
4097	entailment
4098	entailment
4099	entailment
4100	contradiction
4101	contradiction
4102	entailment
4103	entailment
4104	contradiction
4105	contradiction
4106	contradiction
4107	neutral
4108	neutral
4109	neutral
4110	entailment
4111	neutral
4112	entailment
4113	entailment
4114	entailment
4115	entailment
4116	contradiction
4117	entailment
4118	neutral
4119	contradiction
4120	contradiction
4121	neutral
4122	contradiction
4123	entailment
4124	contradiction
4125	contradiction
4126	contradiction
4127	contradiction
4128	neutral
4129	contradiction
4130	contradiction
4131	entailment
4132	entailment
4133	entailment
4134	entailment
4135	neutral
4136	contradiction
4137	entailment
4138	neutral
4139	entailment
4140	neutral
4141	neutral
4142	entailment
4143	contradiction
4144	contradiction
4145	neutral
4146	neutral
4147	neutral
4148	neutral
4149	contradiction
4150	contradiction
4151	contradiction
4152	neutral
4153	neutral
4154	neutral
4155	entailment
4156	contradiction
4157	contradiction
4158	entailment
4159	contradiction
4160	neutral
4161	neutral
4162	entailment
4163	contradiction
4164	contradiction
4165	contradiction
4166	contradiction
4167	contradiction
4168	neutral
4169	entailment
4170	contradiction
4171	neutral
4172	neutral
4173	neutral
4174	contradiction
4175	contradiction
4176	contradiction
4177	neutral
4178	entailment
4179	entailment
4180	entailment
4181	contradiction
4182	entailment
4183	contradiction
4184	neutral
4185	neutral
4186	neutral
4187	contradiction
4188	contradiction
4189	entailment
4190	entailment
4191	entailment
4192	entailment
4193	contradiction
4194	entailment
4195	neutral
4196	neutral
4197	entailment
4198	entailment
4199	entailment
4200	contradiction
4201	contradiction
4202	contradiction
4203	contradiction
4204	neutral
4205	contradiction
4206	entailment
4207	neutral
4208	contradiction
4209	entailment
4210	contradiction
4211	neutral
4212	neutral
4213	entailment
4214	entailment
4215	neutral
4216	entailment
4217	neutral
4218	entailment
4219	neutral
4220	entailment
4221	entailment
4222	entailment
4223	neutral
4224	contradiction
4225	neutral
4226	entailment
4227	entailment
4228	entailment
4229	neutral
4230	neutral
4231	entailment
4232	neutral
4233	contradiction
4234	contradiction
4235	contradiction
4236	entailment
4237	entailment
4238	entailment
4239	neutral
4240	contradiction
4241	neutral
4242	entailment
4243	entailment
4244	contradiction
4245	neutral
4246	neutral
4247	neutral
4248	entailment
4249	neutral
4250	contradiction
4251	entailment
4252	contradiction
4253	contradiction
4254	entailment
4255	entailment
4256	contradiction
4257	entailment
4258	neutral
4259	neutral
4260	entailment
4261	entailment
4262	entailment
4263	contradiction
4264	contradiction
4265	contradiction
4266	entailment
4267	neutral
4268	entailment
4269	entailment
4270	entailment
4271	entailment
4272	neutral
4273	neutral
4274	entailment
4275	neutral
4276	contradiction
4277	contradiction
4278	contradiction
4279	neutral
4280	entailment
4281	contradiction
4282	neutral
4283	neutral
4284	contradiction
4285	entailment
4286	entailment
4287	neutral
4288	entailment
4289	neutral
4290	neutral
4291	entailment
4292	neutral
4293	neutral
4294	contradiction
4295	neutral
4296	contradiction
4297	contradiction
4298	contradiction
4299	neutral
4300	contradiction
4301	entailment
4302	entailment
4303	contradiction
4304	entailment
4305	contradiction
4306	contradiction
4307	contradiction
4308	neutral
4309	neutral
4310	neutral
4311	entailment
4312	entailment
4313	contradiction
4314	entailment
4315	entailment
4316	entailment
4317	entailment
4318	neutral
4319	contradiction
4320	neutral
4321	contradiction
4322	entailment
4323	contradiction
4324	entailment
4325	contradiction
4326	contradiction
4327	neutral
4328	neutral
4329	contradiction
4330	contradiction
4331	entailment
4332	contradiction
4333	entailment
4334	contradiction
4335	entailment
4336	entailment
4337	entailment
4338	entailment
4339	neutral
4340	entailment
4341	neutral
4342	neutral
4343	entailment
4344	neutral
4345	neutral
4346	entailment
4347	entailment
4348	neutral
4349	contradiction
4350	entailment
4351	contradiction
4352	contradiction
4353	contradiction
4354	contradiction
4355	entailment
4356	contradiction
4357	neutral
4358	neutral
4359	neutral
4360	entailment
4361	contradiction
4362	contradiction
4363	contradiction
4364	entailment
4365	contradiction
4366	contradiction
4367	neutral
4368	contradiction
4369	entailment
4370	contradiction
4371	contradiction
4372	entailment
4373	entailment
4374	contradiction
4375	neutral
4376	contradiction
4377	entailment
4378	entailment
4379	contradiction
4380	entailment
4381	entailment
4382	contradiction
4383	neutral
4384	contradiction
4385	neutral
4386	contradiction
4387	neutral
4388	neutral
4389	entailment
4390	neutral
4391	contradiction
4392	neutral
4393	neutral
4394	neutral
4395	contradiction
4396	entailment
4397	neutral
4398	contradiction
4399	entailment
4400	entailment
4401	entailment
4402	contradiction
4403	entailment
4404	entailment
4405	entailment
4406	entailment
4407	neutral
4408	contradiction
4409	contradiction
4410	entailment
4411	entailment
4412	entailment
4413	contradiction
4414	neutral
4415	contradiction
4416	entailment
4417	neutral
4418	contradiction
4419	entailment
4420	entailment
4421	contradiction
4422	entailment
4423	entailment
4424	contradiction
4425	contradiction
4426	entailment
4427	contradiction
4428	entailment
4429	entailment
4430	neutral
4431	contradiction
4432	contradiction
4433	neutral
4434	entailment
4435	entailment
4436	contradiction
4437	entailment
4438	contradiction
4439	entailment
4440	neutral
4441	neutral
4442	neutral
4443	neutral
4444	neutral
4445	neutral
4446	neutral
4447	contradiction
4448	entailment
4449	contradiction
4450	entailment
4451	neutral
4452	entailment
4453	contradiction
4454	contradiction
4455	contradiction
4456	entailment
4457	entailment
4458	contradiction
4459	contradiction
4460	neutral
4461	contradiction
4462	neutral
4463	contradiction
4464	neutral
4465	contradiction
4466	contradiction
4467	entailment
4468	neutral
4469	neutral
4470	contradiction
4471	contradiction
4472	contradiction
4473	neutral
4474	entailment
4475	entailment
4476	neutral
4477	neutral
4478	neutral
4479	entailment
4480	entailment
4481	entailment
4482	neutral
4483	neutral
4484	neutral
4485	entailment
4486	contradiction
4487	contradiction
4488	contradiction
4489	neutral
4490	neutral
4491	entailment
4492	contradiction
4493	entailment
4494	contradiction
4495	contradiction
4496	entailment
4497	entailment
4498	neutral
4499	neutral
4500	entailment
4501	contradiction
4502	neutral
4503	entailment
4504	entailment
4505	neutral
4506	entailment
4507	neutral
4508	entailment
4509	entailment
4510	neutral
4511	neutral
4512	contradiction
4513	neutral
4514	entailment
4515	entailment
4516	neutral
4517	contradiction
4518	entailment
4519	entailment
4520	neutral
4521	entailment
4522	contradiction
4523	entailment
4524	entailment
4525	entailment
4526	entailment
4527	neutral
4528	contradiction
4529	contradiction
4530	contradiction
4531	contradiction
4532	neutral
4533	entailment
4534	neutral
4535	contradiction
4536	entailment
4537	contradiction
4538	contradiction
4539	neutral
4540	neutral
4541	contradiction
4542	neutral
4543	neutral
4544	entailment
4545	contradiction
4546	entailment
4547	entailment
4548	neutral
4549	entailment
4550	contradiction
4551	contradiction
4552	neutral
4553	neutral
4554	entailment
4555	contradiction
4556	contradiction
4557	neutral
4558	entailment
4559	neutral
4560	neutral
4561	entailment
4562	contradiction
4563	contradiction
4564	contradiction
4565	entailment
4566	entailment
4567	contradiction
4568	neutral
4569	neutral
4570	entailment
4571	entailment
4572	neutral
4573	entailment
4574	contradiction
4575	neutral
4576	neutral
4577	contradiction
4578	contradiction
4579	neutral
4580	contradiction
4581	contradiction
4582	entailment
4583	entailment
4584	neutral
4585	contradiction
4586	neutral
4587	neutral
4588	entailment
4589	contradiction
4590	entailment
4591	contradiction
4592	neutral
4593	neutral
4594	neutral
4595	entailment
4596	entailment
4597	contradiction
4598	entailment
4599	entailment
4600	contradiction
4601	contradiction
4602	entailment
4603	contradiction
4604	entailment
4605	contradiction
4606	contradiction
4607	contradiction
4608	contradiction
4609	entailment
4610	contradiction
4611	entailment
4612	entailment
4613	neutral
4614	neutral
4615	neutral
4616	entailment
4617	contradiction
4618	entailment
4619	contradiction
4620	contradiction
4621	entailment
4622	neutral
4623	contradiction
4624	neutral
4625	contradiction
4626	contradiction
4627	neutral
4628	entailment
4629	contradiction
4630	contradiction
4631	neutral
4632	neutral
4633	neutral
4634	entailment
4635	neutral
4636	contradiction
4637	contradiction
4638	entailment
4639	entailment
4640	entailment
4641	neutral
4642	neutral
4643	entailment
4644	neutral
4645	neutral
4646	contradiction
4647	contradiction
4648	contradiction
4649	neutral
4650	neutral
4651	entailment
4652	neutral
4653	entailment
4654	contradiction
4655	neutral
4656	neutral
4657	contradiction
4658	neutral
4659	neutral
4660	entailment
4661	contradiction
4662	neutral
4663	entailment
4664	entailment
4665	contradiction
4666	entailment
4667	entailment
4668	entailment
4669	entailment
4670	entailment
4671	neutral
4672	entailment
4673	entailment
4674	neutral
4675	neutral
4676	neutral
4677	entailment
4678	neutral
4679	neutral
4680	neutral
4681	entailment
4682	neutral
4683	contradiction
4684	neutral
4685	contradiction
4686	entailment
4687	contradiction
4688	entailment
4689	entailment
4690	entailment
4691	neutral
4692	contradiction
4693	contradiction
4694	contradiction
4695	neutral
4696	contradiction
4697	neutral
4698	contradiction
4699	neutral
4700	entailment
4701	entailment
4702	entailment
4703	contradiction
4704	contradiction
4705	neutral
4706	contradiction
4707	entailment
4708	entailment
4709	contradiction
4710	neutral
4711	entailment
4712	contradiction
4713	neutral
4714	entailment
4715	neutral
4716	entailment
4717	contradiction
4718	contradiction
4719	contradiction
4720	entailment
4721	contradiction
4722	contradiction
4723	contradiction
4724	entailment
4725	neutral
4726	entailment
4727	neutral
4728	contradiction
4729	entailment
4730	neutral
4731	contradiction
4732	neutral
4733	entailment
4734	neutral
4735	neutral
4736	entailment
4737	contradiction
4738	contradiction
4739	entailment
4740	neutral
4741	entailment
4742	entailment
4743	contradiction
4744	entailment
4745	contradiction
4746	neutral
4747	contradiction
4748	contradiction
4749	entailment
4750	entailment
4751	contradiction
4752	neutral
4753	neutral
4754	entailment
4755	contradiction
4756	entailment
4757	entailment
4758	entailment
4759	contradiction
4760	contradiction
4761	neutral
4762	entailment
4763	neutral
4764	entailment
4765	contradiction
4766	neutral
4767	entailment
4768	entailment
4769	contradiction
4770	neutral
4771	entailment
4772	neutral
4773	contradiction
4774	entailment
4775	contradiction
4776	neutral
4777	neutral
4778	neutral
4779	neutral
4780	neutral
4781	contradiction
4782	entailment
4783	neutral
4784	neutral
4785	contradiction
4786	contradiction
4787	neutral
4788	entailment
4789	neutral
4790	contradiction
4791	neutral
4792	entailment
4793	entailment
4794	entailment
4795	neutral
4796	neutral
4797	entailment
4798	neutral
4799	entailment
4800	contradiction
4801	contradiction
4802	contradiction
4803	entailment
4804	neutral
4805	entailment
4806	neutral
4807	contradiction
4808	neutral
4809	contradiction
4810	neutral
4811	entailment
4812	entailment
4813	neutral
4814	contradiction
4815	neutral
4816	entailment
4817	contradiction
4818	neutral
4819	neutral
4820	entailment
4821	neutral
4822	entailment
4823	contradiction
4824	contradiction
4825	contradiction
4826	neutral
4827	contradiction
4828	contradiction
4829	neutral
4830	entailment
4831	entailment
4832	entailment
4833	entailment
4834	neutral
4835	neutral
4836	contradiction
4837	entailment
4838	neutral
4839	neutral
4840	contradiction
4841	contradiction
4842	contradiction
4843	neutral
4844	entailment
4845	contradiction
4846	entailment
4847	contradiction
4848	entailment
4849	entailment
4850	entailment
4851	neutral
4852	contradiction
4853	contradiction
4854	neutral
4855	contradiction
4856	neutral
4857	entailment
4858	entailment
4859	neutral
4860	neutral
4861	neutral
4862	neutral
4863	entailment
4864	contradiction
4865	neutral
4866	neutral
4867	contradiction
4868	entailment
4869	entailment
4870	entailment
4871	entailment
4872	contradiction
4873	contradiction
4874	neutral
4875	neutral
4876	contradiction
4877	entailment
4878	contradiction
4879	contradiction
4880	entailment
4881	entailment
4882	neutral
4883	entailment
4884	entailment
4885	neutral
4886	neutral
4887	neutral
4888	entailment
4889	contradiction
4890	contradiction
4891	entailment
4892	entailment
4893	neutral
4894	neutral
4895	entailment
4896	neutral
4897	entailment
4898	neutral
4899	entailment
4900	neutral
4901	entailment
4902	neutral
4903	neutral
4904	contradiction
4905	contradiction
4906	entailment
4907	neutral
4908	entailment
4909	entailment
4910	contradiction
4911	contradiction
4912	neutral
4913	entailment
4914	entailment
4915	contradiction
4916	contradiction
4917	neutral
4918	neutral
4919	neutral
4920	contradiction
4921	contradiction
4922	contradiction
4923	contradiction
4924	neutral
4925	contradiction
4926	neutral
4927	entailment
4928	contradiction
4929	contradiction
4930	entailment
4931	neutral
4932	neutral
4933	contradiction
4934	contradiction
4935	contradiction
4936	neutral
4937	neutral
4938	neutral
4939	contradiction
4940	entailment
4941	neutral
4942	entailment
4943	contradiction
4944	neutral
4945	neutral
4946	neutral
4947	contradiction
4948	entailment
4949	contradiction
4950	contradiction
4951	entailment
4952	entailment
4953	contradiction
4954	entailment
4955	neutral
4956	neutral
4957	entailment
4958	neutral
4959	contradiction
4960	neutral
4961	neutral
4962	entailment
4963	neutral
4964	neutral
4965	entailment
4966	contradiction
4967	entailment
4968	neutral
4969	neutral
4970	contradiction
4971	entailment
4972	contradiction
4973	neutral
4974	entailment
4975	entailment
4976	entailment
4977	neutral
4978	contradiction
4979	entailment
4980	neutral
4981	contradiction
4982	neutral
4983	neutral
4984	contradiction
4985	entailment
4986	entailment
4987	neutral
4988	contradiction
4989	entailment
4990	contradiction
4991	neutral
4992	contradiction
4993	neutral
4994	contradiction
4995	neutral
4996	entailment
4997	neutral
4998	neutral
4999	entailment
5000	neutral
5001	neutral
5002	entailment
5003	contradiction
5004	contradiction
5005	neutral
5006	contradiction
5007	entailment
5008	entailment
5009	contradiction
5010	entailment
5011	neutral
5012	contradiction
5013	entailment
5014	neutral
5015	entailment
5016	neutral
5017	contradiction
5018	contradiction
5019	neutral
5020	entailment
5021	neutral
5022	contradiction
5023	neutral
5024	contradiction
5025	entailment
5026	entailment
5027	entailment
5028	neutral
5029	neutral
5030	neutral
5031	neutral
5032	entailment
5033	entailment
5034	entailment
5035	entailment
5036	neutral
5037	neutral
5038	neutral
5039	contradiction
5040	entailment
5041	neutral
5042	entailment
5043	neutral
5044	entailment
5045	entailment
5046	entailment
5047	entailment
5048	contradiction
5049	neutral
5050	neutral
5051	neutral
5052	entailment
5053	contradiction
5054	entailment
5055	entailment
5056	neutral
5057	entailment
5058	contradiction
5059	entailment
5060	contradiction
5061	contradiction
5062	neutral
5063	neutral
5064	neutral
5065	entailment
5066	neutral
5067	neutral
5068	contradiction
5069	neutral
5070	contradiction
5071	contradiction
5072	entailment
5073	contradiction
5074	contradiction
5075	neutral
5076	contradiction
5077	entailment
5078	entailment
5079	entailment
5080	entailment
5081	entailment
5082	neutral
5083	neutral
5084	contradiction
5085	contradiction
5086	contradiction
5087	contradiction
5088	contradiction
5089	entailment
5090	neutral
5091	neutral
5092	contradiction
5093	entailment
5094	neutral
5095	contradiction
5096	neutral
5097	entailment
5098	neutral
5099	neutral
5100	contradiction
5101	contradiction
5102	neutral
5103	contradiction
5104	contradiction
5105	contradiction
5106	contradiction
5107	entailment
5108	contradiction
5109	entailment
5110	neutral
5111	entailment
5112	entailment
5113	entailment
5114	entailment
5115	entailment
5116	neutral
5117	entailment
5118	entailment
5119	neutral
5120	neutral
5121	contradiction
5122	entailment
5123	neutral
5124	entailment
5125	contradiction
5126	entailment
5127	neutral
5128	neutral
5129	neutral
5130	entailment
5131	contradiction
5132	entailment
5133	contradiction
5134	contradiction
5135	neutral
5136	entailment
5137	contradiction
5138	entailment
5139	contradiction
5140	entailment
5141	contradiction
5142	contradiction
5143	entailment
5144	contradiction
5145	entailment
5146	entailment
5147	entailment
5148	entailment
5149	entailment
5150	entailment
5151	neutral
5152	entailment
5153	neutral
5154	neutral
5155	neutral
5156	contradiction
5157	entailment
5158	entailment
5159	neutral
5160	contradiction
5161	contradiction
5162	contradiction
5163	contradiction
5164	contradiction
5165	neutral
5166	entailment
5167	contradiction
5168	entailment
5169	entailment
5170	neutral
5171	entailment
5172	entailment
5173	neutral
5174	contradiction
5175	neutral
5176	entailment
5177	entailment
5178	entailment
5179	contradiction
5180	neutral
5181	neutral
5182	contradiction
5183	neutral
5184	contradiction
5185	contradiction
5186	neutral
5187	neutral
5188	neutral
5189	contradiction
5190	neutral
5191	contradiction
5192	contradiction
5193	neutral
5194	entailment
5195	neutral
5196	contradiction
5197	neutral
5198	neutral
5199	contradiction
5200	contradiction
5201	contradiction
5202	neutral
5203	contradiction
5204	contradiction
5205	entailment
5206	entailment
5207	neutral
5208	entailment
5209	contradiction
5210	contradiction
5211	entailment
5212	contradiction
5213	neutral
5214	contradiction
5215	neutral
5216	entailment
5217	entailment
5218	entailment
5219	entailment
5220	neutral
5221	contradiction
5222	entailment
5223	entailment
5224	neutral
5225	contradiction
5226	contradiction
5227	entailment
5228	entailment
5229	entailment
5230	neutral
5231	contradiction
5232	entailment
5233	neutral
5234	entailment
5235	neutral
5236	neutral
5237	entailment
5238	entailment
5239	entailment
5240	contradiction
5241	neutral
5242	contradiction
5243	contradiction
5244	neutral
5245	entailment
5246	neutral
5247	neutral
5248	entailment
5249	neutral
5250	entailment
5251	contradiction
5252	contradiction
5253	neutral
5254	contradiction
5255	contradiction
5256	entailment
5257	contradiction
5258	contradiction
5259	contradiction
5260	entailment
5261	contradiction
5262	contradiction
5263	entailment
5264	entailment
5265	neutral
5266	entailment
5267	entailment
5268	contradiction
5269	neutral
5270	entailment
5271	entailment
5272	entailment
5273	neutral
5274	neutral
5275	neutral
5276	contradiction
5277	entailment
5278	neutral
5279	contradiction
5280	entailment
5281	contradiction
5282	entailment
5283	entailment
5284	neutral
5285	contradiction
5286	contradiction
5287	contradiction
5288	entailment
5289	neutral
5290	entailment
5291	contradiction
5292	contradiction
5293	entailment
5294	neutral
5295	neutral
5296	entailment
5297	entailment
5298	contradiction
5299	entailment
5300	neutral
5301	entailment
5302	entailment
5303	entailment
5304	contradiction
5305	contradiction
5306	contradiction
5307	contradiction
5308	contradiction
5309	neutral
5310	entailment
5311	entailment
5312	neutral
5313	entailment
5314	contradiction
5315	neutral
5316	neutral
5317	neutral
5318	entailment
5319	entailment
5320	contradiction
5321	neutral
5322	entailment
5323	neutral
5324	entailment
5325	entailment
5326	neutral
5327	contradiction
5328	neutral
5329	entailment
5330	contradiction
5331	contradiction
5332	neutral
5333	contradiction
5334	neutral
5335	neutral
5336	neutral
5337	neutral
5338	neutral
5339	entailment
5340	contradiction
5341	neutral
5342	entailment
5343	neutral
5344	entailment
5345	contradiction
5346	entailment
5347	neutral
5348	contradiction
5349	entailment
5350	contradiction
5351	neutral
5352	neutral
5353	contradiction
5354	neutral
5355	neutral
5356	contradiction
5357	contradiction
5358	neutral
5359	neutral
5360	contradiction
5361	entailment
5362	contradiction
5363	contradiction
5364	contradiction
5365	neutral
5366	contradiction
5367	neutral
5368	entailment
5369	neutral
5370	neutral
5371	contradiction
5372	neutral
5373	contradiction
5374	entailment
5375	neutral
5376	entailment
5377	entailment
5378	contradiction
5379	neutral
5380	contradiction
5381	entailment
5382	contradiction
5383	contradiction
5384	entailment
5385	entailment
5386	neutral
5387	neutral
5388	neutral
5389	entailment
5390	entailment
5391	entailment
5392	neutral
5393	neutral
5394	neutral
5395	entailment
5396	entailment
5397	entailment
5398	neutral
5399	contradiction
5400	contradiction
5401	contradiction
5402	contradiction
5403	entailment
5404	entailment
5405	neutral
5406	entailment
5407	neutral
5408	contradiction
5409	neutral
5410	contradiction
5411	neutral
5412	entailment
5413	entailment
5414	contradiction
5415	entailment
5416	entailment
5417	neutral
5418	contradiction
5419	neutral
5420	contradiction
5421	entailment
5422	contradiction
5423	entailment
5424	contradiction
5425	contradiction
5426	contradiction
5427	contradiction
5428	entailment
5429	neutral
5430	neutral
5431	entailment
5432	entailment
5433	entailment
5434	entailment
5435	contradiction
5436	neutral
5437	entailment
5438	contradiction
5439	entailment
5440	contradiction
5441	entailment
5442	entailment
5443	entailment
5444	entailment
5445	neutral
5446	entailment
5447	contradiction
5448	contradiction
5449	neutral
5450	neutral
5451	contradiction
5452	neutral
5453	contradiction
5454	neutral
5455	contradiction
5456	neutral
5457	neutral
5458	contradiction
5459	neutral
5460	entailment
5461	entailment
5462	entailment
5463	neutral
5464	neutral
5465	neutral
5466	entailment
5467	neutral
5468	neutral
5469	entailment
5470	contradiction
5471	entailment
5472	neutral
5473	contradiction
5474	contradiction
5475	neutral
5476	entailment
5477	neutral
5478	contradiction
5479	entailment
5480	entailment
5481	neutral
5482	entailment
5483	contradiction
5484	neutral
5485	contradiction
5486	entailment
5487	entailment
5488	neutral
5489	neutral
5490	neutral
5491	contradiction
5492	contradiction
5493	contradiction
5494	contradiction
5495	neutral
5496	entailment
5497	entailment
5498	entailment
5499	neutral
5500	entailment
5501	contradiction
5502	contradiction
5503	entailment
5504	entailment
5505	entailment
5506	neutral
5507	entailment
5508	entailment
5509	contradiction
5510	contradiction
5511	contradiction
5512	neutral
5513	entailment
5514	contradiction
5515	contradiction
5516	entailment
5517	neutral
5518	entailment
5519	contradiction
5520	contradiction
5521	neutral
5522	neutral
5523	neutral
5524	contradiction
5525	neutral
5526	contradiction
5527	contradiction
5528	neutral
5529	contradiction
5530	neutral
5531	entailment
5532	entailment
5533	entailment
5534	neutral
5535	neutral
5536	contradiction
5537	neutral
5538	contradiction
5539	neutral
5540	contradiction
5541	neutral
5542	contradiction
5543	entailment
5544	entailment
5545	contradiction
5546	neutral
5547	contradiction
5548	entailment
5549	contradiction
5550	neutral
5551	neutral
5552	contradiction
5553	contradiction
5554	neutral
5555	neutral
5556	contradiction
5557	contradiction
5558	entailment
5559	neutral
5560	contradiction
5561	neutral
5562	entailment
5563	neutral
5564	entailment
5565	neutral
5566	entailment
5567	contradiction
5568	neutral
5569	neutral
5570	contradiction
5571	neutral
5572	contradiction
5573	contradiction
5574	contradiction
5575	contradiction
5576	entailment
5577	entailment
5578	entailment
5579	neutral
5580	entailment
5581	neutral
5582	neutral
5583	neutral
5584	entailment
5585	entailment
5586	entailment
5587	neutral
5588	entailment
5589	entailment
5590	neutral
5591	contradiction
5592	neutral
5593	contradiction
5594	entailment
5595	entailment
5596	entailment
5597	entailment
5598	entailment
5599	neutral
5600	contradiction
5601	entailment
5602	entailment
5603	contradiction
5604	entailment
5605	contradiction
5606	contradiction
5607	contradiction
5608	entailment
5609	contradiction
5610	neutral
5611	neutral
5612	contradiction
5613	contradiction
5614	neutral
5615	contradiction
5616	entailment
5617	neutral
5618	entailment
5619	contradiction
5620	contradiction
5621	entailment
5622	neutral
5623	neutral
5624	contradiction
5625	entailment
5626	neutral
5627	contradiction
5628	neutral
5629	entailment
5630	entailment
5631	entailment
5632	entailment
5633	contradiction
5634	neutral
5635	entailment
5636	neutral
5637	contradiction
5638	contradiction
5639	neutral
5640	contradiction
5641	contradiction
5642	entailment
5643	contradiction
5644	entailment
5645	entailment
5646	contradiction
5647	entailment
5648	entailment
5649	neutral
5650	entailment
5651	neutral
5652	contradiction
5653	contradiction
5654	neutral
5655	contradiction
5656	entailment
5657	neutral
5658	contradiction
5659	entailment
5660	contradiction
5661	entailment
5662	entailment
5663	neutral
5664	entailment
5665	entailment
5666	entailment
5667	entailment
5668	entailment
5669	contradiction
5670	entailment
5671	neutral
5672	contradiction
5673	entailment
5674	entailment
5675	neutral
5676	entailment
5677	contradiction
5678	neutral
5679	neutral
5680	neutral
5681	neutral
5682	contradiction
5683	neutral
5684	neutral
5685	entailment
5686	neutral
5687	entailment
5688	neutral
5689	entailment
5690	neutral
5691	neutral
5692	contradiction
5693	contradiction
5694	entailment
5695	neutral
5696	neutral
5697	entailment
5698	contradiction
5699	contradiction
5700	entailment
5701	neutral
5702	contradiction
5703	contradiction
5704	neutral
5705	neutral
5706	neutral
5707	entailment
5708	neutral
5709	contradiction
5710	entailment
5711	neutral
5712	entailment
5713	contradiction
5714	contradiction
5715	neutral
5716	neutral
5717	entailment
5718	entailment
5719	contradiction
5720	contradiction
5721	contradiction
5722	neutral
5723	entailment
5724	contradiction
5725	neutral
5726	neutral
5727	contradiction
5728	entailment
5729	entailment
5730	neutral
5731	contradiction
5732	contradiction
5733	entailment
5734	neutral
5735	contradiction
5736	entailment
5737	neutral
5738	contradiction
5739	contradiction
5740	contradiction
5741	neutral
5742	contradiction
5743	entailment
5744	entailment
5745	contradiction
5746	neutral
5747	entailment
5748	contradiction
5749	contradiction
5750	contradiction
5751	contradiction
5752	neutral
5753	contradiction
5754	contradiction
5755	contradiction
5756	entailment
5757	contradiction
5758	neutral
5759	neutral
5760	neutral
5761	neutral
5762	entailment
5763	entailment
5764	neutral
5765	entailment
5766	contradiction
5767	entailment
5768	contradiction
5769	neutral
5770	contradiction
5771	contradiction
5772	entailment
5773	contradiction
5774	entailment
5775	entailment
5776	entailment
5777	neutral
5778	neutral
5779	neutral
5780	entailment
5781	entailment
5782	entailment
5783	entailment
5784	neutral
5785	entailment
5786	neutral
5787	contradiction
5788	contradiction
5789	entailment
5790	entailment
5791	contradiction
5792	neutral
5793	contradiction
5794	neutral
5795	neutral
5796	entailment
5797	entailment
5798	contradiction
5799	entailment
5800	neutral
5801	entailment
5802	entailment
5803	entailment
5804	neutral
5805	neutral
5806	entailment
5807	contradiction
5808	contradiction
5809	neutral
5810	entailment
5811	neutral
5812	neutral
5813	neutral
5814	neutral
5815	contradiction
5816	contradiction
5817	entailment
5818	contradiction
5819	neutral
5820	contradiction
5821	entailment
5822	neutral
5823	neutral
5824	neutral
5825	contradiction
5826	entailment
5827	entailment
5828	entailment
5829	neutral
5830	contradiction
5831	contradiction
5832	contradiction
5833	entailment
5834	contradiction
5835	contradiction
5836	neutral
5837	entailment
5838	contradiction
5839	neutral
5840	neutral
5841	entailment
5842	contradiction
5843	contradiction
5844	entailment
5845	entailment
5846	contradiction
5847	contradiction
5848	contradiction
5849	contradiction
5850	entailment
5851	neutral
5852	entailment
5853	entailment
5854	contradiction
5855	entailment
5856	neutral
5857	contradiction
5858	neutral
5859	entailment
5860	neutral
5861	neutral
5862	neutral
5863	contradiction
5864	entailment
5865	neutral
5866	contradiction
5867	neutral
5868	contradiction
5869	entailment
5870	contradiction
5871	contradiction
5872	contradiction
5873	contradiction
5874	entailment
5875	entailment
5876	entailment
5877	entailment
5878	contradiction
5879	contradiction
5880	entailment
5881	entailment
5882	entailment
5883	entailment
5884	contradiction
5885	neutral
5886	contradiction
5887	neutral
5888	entailment
5889	entailment
5890	entailment
5891	entailment
5892	contradiction
5893	entailment
5894	contradiction
5895	neutral
5896	contradiction
5897	contradiction
5898	contradiction
5899	entailment
5900	entailment
5901	entailment
5902	neutral
5903	entailment
5904	contradiction
5905	neutral
5906	entailment
5907	neutral
5908	neutral
5909	entailment
5910	neutral
5911	neutral
5912	neutral
5913	neutral
5914	contradiction
5915	neutral
5916	contradiction
5917	entailment
5918	contradiction
5919	contradiction
5920	entailment
5921	neutral
5922	entailment
5923	contradiction
5924	contradiction
5925	contradiction
5926	contradiction
5927	entailment
5928	contradiction
5929	entailment
5930	entailment
5931	entailment
5932	neutral
5933	entailment
5934	entailment
5935	entailment
5936	neutral
5937	entailment
5938	entailment
5939	entailment
5940	neutral
5941	entailment
5942	entailment
5943	entailment
5944	neutral
5945	entailment
5946	contradiction
5947	entailment
5948	contradiction
5949	neutral
5950	entailment
5951	entailment
5952	contradiction
5953	entailment
5954	entailment
5955	neutral
5956	contradiction
5957	contradiction
5958	entailment
5959	contradiction
5960	contradiction
5961	contradiction
5962	contradiction
5963	contradiction
5964	entailment
5965	contradiction
5966	contradiction
5967	entailment
5968	entailment
5969	entailment
5970	neutral
5971	contradiction
5972	entailment
5973	entailment
5974	neutral
5975	entailment
5976	contradiction
5977	contradiction
5978	contradiction
5979	entailment
5980	neutral
5981	contradiction
5982	entailment
5983	contradiction
5984	contradiction
5985	neutral
5986	entailment
5987	neutral
5988	contradiction
5989	contradiction
5990	contradiction
5991	neutral
5992	entailment
5993	neutral
5994	entailment
5995	entailment
5996	contradiction
5997	contradiction
5998	contradiction
5999	contradiction
6000	neutral
6001	contradiction
6002	neutral
6003	contradiction
6004	contradiction
6005	entailment
6006	entailment
6007	neutral
6008	contradiction
6009	neutral
6010	neutral
6011	neutral
6012	contradiction
6013	contradiction
6014	contradiction
6015	contradiction
6016	entailment
6017	neutral
6018	entailment
6019	contradiction
6020	entailment
6021	neutral
6022	entailment
6023	entailment
6024	neutral
6025	entailment
6026	neutral
6027	neutral
6028	neutral
6029	contradiction
6030	entailment
6031	contradiction
6032	contradiction
6033	contradiction
6034	contradiction
6035	neutral
6036	contradiction
6037	entailment
6038	contradiction
6039	neutral
6040	entailment
6041	entailment
6042	neutral
6043	neutral
6044	contradiction
6045	entailment
6046	entailment
6047	contradiction
6048	contradiction
6049	contradiction
6050	neutral
6051	entailment
6052	contradiction
6053	contradiction
6054	entailment
6055	entailment
6056	neutral
6057	contradiction
6058	neutral
6059	entailment
6060	contradiction
6061	entailment
6062	neutral
6063	contradiction
6064	neutral
6065	contradiction
6066	contradiction
6067	entailment
6068	entailment
6069	contradiction
6070	entailment
6071	neutral
6072	neutral
6073	contradiction
6074	contradiction
6075	contradiction
6076	contradiction
6077	contradiction
6078	neutral
6079	neutral
6080	neutral
6081	entailment
6082	contradiction
6083	neutral
6084	entailment
6085	entailment
6086	neutral
6087	contradiction
6088	entailment
6089	entailment
6090	entailment
6091	contradiction
6092	entailment
6093	entailment
6094	neutral
6095	contradiction
6096	contradiction
6097	neutral
6098	contradiction
6099	neutral
6100	entailment
6101	contradiction
6102	neutral
6103	contradiction
6104	entailment
6105	contradiction
6106	entailment
6107	neutral
6108	contradiction
6109	entailment
6110	contradiction
6111	entailment
6112	entailment
6113	contradiction
6114	contradiction
6115	entailment
6116	entailment
6117	entailment
6118	entailment
6119	entailment
6120	entailment
6121	contradiction
6122	contradiction
6123	entailment
6124	contradiction
6125	contradiction
6126	neutral
6127	neutral
6128	contradiction
6129	contradiction
6130	entailment
6131	contradiction
6132	contradiction
6133	entailment
6134	neutral
6135	contradiction
6136	entailment
6137	contradiction
6138	neutral
6139	neutral
6140	contradiction
6141	neutral
6142	neutral
6143	neutral
6144	contradiction
6145	neutral
6146	entailment
6147	contradiction
6148	neutral
6149	contradiction
6150	contradiction
6151	neutral
6152	neutral
6153	entailment
6154	contradiction
6155	contradiction
6156	contradiction
6157	contradiction
6158	contradiction
6159	neutral
6160	entailment
6161	neutral
6162	contradiction
6163	entailment
6164	neutral
6165	neutral
6166	entailment
6167	neutral
6168	contradiction
6169	entailment
6170	contradiction
6171	contradiction
6172	neutral
6173	neutral
6174	neutral
6175	entailment
6176	contradiction
6177	contradiction
6178	contradiction
6179	neutral
6180	contradiction
6181	neutral
6182	entailment
6183	contradiction
6184	entailment
6185	contradiction
6186	contradiction
6187	neutral
6188	entailment
6189	contradiction
6190	contradiction
6191	contradiction
6192	contradiction
6193	contradiction
6194	contradiction
6195	entailment
6196	contradiction
6197	neutral
6198	neutral
6199	entailment
6200	entailment
6201	entailment
6202	neutral
6203	entailment
6204	contradiction
6205	contradiction
6206	neutral
6207	entailment
6208	contradiction
6209	neutral
6210	contradiction
6211	neutral
6212	contradiction
6213	entailment
6214	entailment
6215	entailment
6216	neutral
6217	neutral
6218	entailment
6219	entailment
6220	entailment
6221	neutral
6222	entailment
6223	entailment
6224	entailment
6225	neutral
6226	neutral
6227	entailment
6228	entailment
6229	entailment
6230	contradiction
6231	neutral
6232	entailment
6233	entailment
6234	entailment
6235	neutral
6236	contradiction
6237	contradiction
6238	entailment
6239	neutral
6240	entailment
6241	neutral
6242	entailment
6243	contradiction
6244	contradiction
6245	entailment
6246	entailment
6247	neutral
6248	neutral
6249	entailment
6250	entailment
6251	neutral
6252	contradiction
6253	contradiction
6254	neutral
6255	neutral
6256	neutral
6257	neutral
6258	contradiction
6259	entailment
6260	neutral
6261	neutral
6262	contradiction
6263	entailment
6264	contradiction
6265	neutral
6266	neutral
6267	entailment
6268	contradiction
6269	neutral
6270	contradiction
6271	contradiction
6272	contradiction
6273	neutral
6274	entailment
6275	entailment
6276	entailment
6277	neutral
6278	neutral
6279	contradiction
6280	neutral
6281	entailment
6282	contradiction
6283	entailment
6284	neutral
6285	contradiction
6286	entailment
6287	neutral
6288	contradiction
6289	neutral
6290	contradiction
6291	neutral
6292	neutral
6293	neutral
6294	neutral
6295	entailment
6296	entailment
6297	contradiction
6298	entailment
6299	entailment
6300	neutral
6301	neutral
6302	contradiction
6303	neutral
6304	entailment
6305	entailment
6306	neutral
6307	entailment
6308	neutral
6309	entailment
6310	contradiction
6311	contradiction
6312	entailment
6313	neutral
6314	entailment
6315	entailment
6316	neutral
6317	neutral
6318	entailment
6319	entailment
6320	entailment
6321	neutral
6322	contradiction
6323	entailment
6324	entailment
6325	neutral
6326	entailment
6327	neutral
6328	entailment
6329	entailment
6330	contradiction
6331	entailment
6332	entailment
6333	contradiction
6334	contradiction
6335	contradiction
6336	neutral
6337	contradiction
6338	entailment
6339	entailment
6340	neutral
6341	contradiction
6342	contradiction
6343	contradiction
6344	entailment
6345	contradiction
6346	contradiction
6347	contradiction
6348	neutral
6349	contradiction
6350	neutral
6351	contradiction
6352	contradiction
6353	contradiction
6354	contradiction
6355	entailment
6356	contradiction
6357	contradiction
6358	neutral
6359	neutral
6360	neutral
6361	neutral
6362	entailment
6363	neutral
6364	neutral
6365	entailment
6366	entailment
6367	entailment
6368	contradiction
6369	contradiction
6370	entailment
6371	neutral
6372	entailment
6373	entailment
6374	neutral
6375	neutral
6376	contradiction
6377	entailment
6378	entailment
6379	entailment
6380	neutral
6381	contradiction
6382	neutral
6383	neutral
6384	neutral
6385	entailment
6386	neutral
6387	neutral
6388	contradiction
6389	entailment
6390	neutral
6391	entailment
6392	entailment
6393	neutral
6394	contradiction
6395	neutral
6396	contradiction
6397	entailment
6398	entailment
6399	entailment
6400	neutral
6401	neutral
6402	entailment
6403	contradiction
6404	neutral
6405	neutral
6406	contradiction
6407	entailment
6408	contradiction
6409	neutral
6410	contradiction
6411	neutral
6412	entailment
6413	neutral
6414	contradiction
6415	entailment
6416	contradiction
6417	entailment
6418	entailment
6419	entailment
6420	entailment
6421	entailment
6422	contradiction
6423	neutral
6424	contradiction
6425	entailment
6426	contradiction
6427	contradiction
6428	neutral
6429	neutral
6430	entailment
6431	neutral
6432	contradiction
6433	neutral
6434	neutral
6435	contradiction
6436	neutral
6437	contradiction
6438	neutral
6439	entailment
6440	neutral
6441	entailment
6442	contradiction
6443	entailment
6444	entailment
6445	contradiction
6446	entailment
6447	entailment
6448	contradiction
6449	contradiction
6450	contradiction
6451	entailment
6452	entailment
6453	entailment
6454	neutral
6455	entailment
6456	entailment
6457	entailment
6458	neutral
6459	contradiction
6460	contradiction
6461	contradiction
6462	neutral
6463	contradiction
6464	contradiction
6465	entailment
6466	entailment
6467	entailment
6468	neutral
6469	contradiction
6470	contradiction
6471	entailment
6472	entailment
6473	neutral
6474	entailment
6475	contradiction
6476	entailment
6477	neutral
6478	entailment
6479	entailment
6480	entailment
6481	neutral
6482	contradiction
6483	contradiction
6484	neutral
6485	neutral
6486	entailment
6487	contradiction
6488	neutral
6489	entailment
6490	neutral
6491	entailment
6492	contradiction
6493	neutral
6494	entailment
6495	neutral
6496	neutral
6497	neutral
6498	entailment
6499	neutral
6500	neutral
6501	contradiction
6502	entailment
6503	neutral
6504	contradiction
6505	entailment
6506	contradiction
6507	contradiction
6508	entailment
6509	contradiction
6510	entailment
6511	contradiction
6512	neutral
6513	neutral
6514	entailment
6515	entailment
6516	contradiction
6517	contradiction
6518	neutral
6519	entailment
6520	contradiction
6521	entailment
6522	neutral
6523	entailment
6524	contradiction
6525	entailment
6526	contradiction
6527	contradiction
6528	neutral
6529	neutral
6530	neutral
6531	entailment
6532	contradiction
6533	entailment
6534	contradiction
6535	entailment
6536	entailment
6537	entailment
6538	entailment
6539	contradiction
6540	contradiction
6541	contradiction
6542	entailment
6543	contradiction
6544	entailment
6545	entailment
6546	contradiction
6547	contradiction
6548	contradiction
6549	neutral
6550	entailment
6551	neutral
6552	neutral
6553	entailment
6554	contradiction
6555	contradiction
6556	contradiction
6557	entailment
6558	neutral
6559	entailment
6560	neutral
6561	entailment
6562	entailment
6563	contradiction
6564	entailment
6565	neutral
6566	entailment
6567	neutral
6568	entailment
6569	contradiction
6570	entailment
6571	neutral
6572	neutral
6573	entailment
6574	neutral
6575	neutral
6576	neutral
6577	neutral
6578	contradiction
6579	neutral
6580	contradiction
6581	neutral
6582	entailment
6583	neutral
6584	entailment
6585	entailment
6586	neutral
6587	entailment
6588	entailment
6589	entailment
6590	entailment
6591	entailment
6592	entailment
6593	entailment
6594	contradiction
6595	contradiction
6596	entailment
6597	entailment
6598	neutral
6599	contradiction
6600	entailment
6601	neutral
6602	entailment
6603	contradiction
6604	neutral
6605	entailment
6606	neutral
6607	contradiction
6608	contradiction
6609	contradiction
6610	entailment
6611	contradiction
6612	contradiction
6613	contradiction
6614	entailment
6615	contradiction
6616	contradiction
6617	neutral
6618	contradiction
6619	contradiction
6620	neutral
6621	contradiction
6622	contradiction
6623	contradiction
6624	contradiction
6625	contradiction
6626	entailment
6627	entailment
6628	neutral
6629	entailment
6630	contradiction
6631	neutral
6632	contradiction
6633	contradiction
6634	neutral
6635	neutral
6636	contradiction
6637	entailment
6638	entailment
6639	contradiction
6640	contradiction
6641	contradiction
6642	neutral
6643	neutral
6644	neutral
6645	contradiction
6646	entailment
6647	entailment
6648	entailment
6649	neutral
6650	entailment
6651	neutral
6652	contradiction
6653	entailment
6654	entailment
6655	entailment
6656	contradiction
6657	neutral
6658	neutral
6659	contradiction
6660	neutral
6661	contradiction
6662	neutral
6663	contradiction
6664	neutral
6665	neutral
6666	contradiction
6667	contradiction
6668	entailment
6669	contradiction
6670	entailment
6671	contradiction
6672	entailment
6673	entailment
6674	entailment
6675	entailment
6676	entailment
6677	entailment
6678	neutral
6679	contradiction
6680	neutral
6681	contradiction
6682	entailment
6683	contradiction
6684	entailment
6685	neutral
6686	contradiction
6687	neutral
6688	neutral
6689	entailment
6690	neutral
6691	contradiction
6692	entailment
6693	neutral
6694	entailment
6695	entailment
6696	entailment
6697	neutral
6698	neutral
6699	contradiction
6700	neutral
6701	contradiction
6702	neutral
6703	contradiction
6704	contradiction
6705	entailment
6706	contradiction
6707	neutral
6708	entailment
6709	contradiction
6710	entailment
6711	entailment
6712	neutral
6713	contradiction
6714	entailment
6715	entailment
6716	contradiction
6717	contradiction
6718	entailment
6719	entailment
6720	neutral
6721	entailment
6722	contradiction
6723	contradiction
6724	neutral
6725	entailment
6726	entailment
6727	entailment
6728	entailment
6729	entailment
6730	entailment
6731	entailment
6732	neutral
6733	neutral
6734	entailment
6735	entailment
6736	entailment
6737	contradiction
6738	contradiction
6739	neutral
6740	neutral
6741	entailment
6742	entailment
6743	entailment
6744	neutral
6745	neutral
6746	contradiction
6747	contradiction
6748	neutral
6749	neutral
6750	neutral
6751	entailment
6752	contradiction
6753	contradiction
6754	contradiction
6755	entailment
6756	neutral
6757	contradiction
6758	contradiction
6759	entailment
6760	entailment
6761	contradiction
6762	neutral
6763	neutral
6764	neutral
6765	entailment
6766	entailment
6767	contradiction
6768	neutral
6769	neutral
6770	contradiction
6771	neutral
6772	contradiction
6773	entailment
6774	contradiction
6775	entailment
6776	entailment
6777	contradiction
6778	entailment
6779	neutral
6780	contradiction
6781	neutral
6782	contradiction
6783	entailment
6784	contradiction
6785	entailment
6786	entailment
6787	contradiction
6788	entailment
6789	contradiction
6790	entailment
6791	neutral
6792	contradiction
6793	contradiction
6794	neutral
6795	neutral
6796	contradiction
6797	contradiction
6798	contradiction
6799	neutral
6800	neutral
6801	entailment
6802	contradiction
6803	neutral
6804	entailment
6805	neutral
6806	neutral
6807	neutral
6808	neutral
6809	neutral
6810	contradiction
6811	entailment
6812	contradiction
6813	contradiction
6814	neutral
6815	neutral
6816	neutral
6817	neutral
6818	entailment
6819	entailment
6820	contradiction
6821	neutral
6822	entailment
6823	entailment
6824	neutral
6825	neutral
6826	neutral
6827	entailment
6828	contradiction
6829	neutral
6830	contradiction
6831	neutral
6832	contradiction
6833	contradiction
6834	neutral
6835	entailment
6836	entailment
6837	neutral
6838	neutral
6839	contradiction
6840	neutral
6841	contradiction
6842	entailment
6843	neutral
6844	entailment
6845	neutral
6846	contradiction
6847	contradiction
6848	contradiction
6849	neutral
6850	entailment
6851	entailment
6852	contradiction
6853	contradiction
6854	neutral
6855	contradiction
6856	entailment
6857	entailment
6858	contradiction
6859	entailment
6860	entailment
6861	neutral
6862	contradiction
6863	neutral
6864	entailment
6865	entailment
6866	contradiction
6867	entailment
6868	entailment
6869	contradiction
6870	entailment
6871	neutral
6872	contradiction
6873	contradiction
6874	neutral
6875	contradiction
6876	entailment
6877	neutral
6878	contradiction
6879	contradiction
6880	entailment
6881	entailment
6882	neutral
6883	contradiction
6884	neutral
6885	neutral
6886	contradiction
6887	contradiction
6888	contradiction
6889	neutral
6890	entailment
6891	entailment
6892	neutral
6893	contradiction
6894	entailment
6895	neutral
6896	neutral
6897	entailment
6898	neutral
6899	neutral
6900	neutral
6901	entailment
6902	contradiction
6903	entailment
6904	contradiction
6905	entailment
6906	entailment
6907	entailment
6908	contradiction
6909	neutral
6910	neutral
6911	contradiction
6912	contradiction
6913	contradiction
6914	entailment
6915	neutral
6916	entailment
6917	entailment
6918	entailment
6919	contradiction
6920	contradiction
6921	entailment
6922	neutral
6923	entailment
6924	neutral
6925	contradiction
6926	entailment
6927	entailment
6928	contradiction
6929	neutral
6930	contradiction
6931	entailment
6932	neutral
6933	neutral
6934	contradiction
6935	neutral
6936	entailment
6937	entailment
6938	neutral
6939	contradiction
6940	entailment
6941	neutral
6942	contradiction
6943	neutral
6944	contradiction
6945	contradiction
6946	contradiction
6947	neutral
6948	neutral
6949	entailment
6950	entailment
6951	contradiction
6952	contradiction
6953	neutral
6954	entailment
6955	contradiction
6956	entailment
6957	contradiction
6958	contradiction
6959	entailment
6960	contradiction
6961	contradiction
6962	neutral
6963	neutral
6964	neutral
6965	entailment
6966	neutral
6967	contradiction
6968	neutral
6969	neutral
6970	entailment
6971	entailment
6972	entailment
6973	neutral
6974	entailment
6975	entailment
6976	contradiction
6977	entailment
6978	neutral
6979	contradiction
6980	entailment
6981	entailment
6982	entailment
6983	neutral
6984	entailment
6985	entailment
6986	neutral
6987	entailment
6988	entailment
6989	entailment
6990	neutral
6991	neutral
6992	contradiction
6993	neutral
6994	contradiction
6995	entailment
6996	contradiction
6997	entailment
6998	entailment
6999	contradiction
7000	entailment
7001	contradiction
7002	entailment
7003	contradiction
7004	neutral
7005	entailment
7006	neutral
7007	contradiction
7008	neutral
7009	entailment
7010	neutral
7011	entailment
7012	neutral
7013	entailment
7014	contradiction
7015	contradiction
7016	neutral
7017	entailment
7018	entailment
7019	contradiction
7020	contradiction
7021	entailment
7022	entailment
7023	neutral
7024	contradiction
7025	contradiction
7026	contradiction
7027	contradiction
7028	entailment
7029	neutral
7030	contradiction
7031	neutral
7032	entailment
7033	contradiction
7034	contradiction
7035	entailment
7036	entailment
7037	neutral
7038	contradiction
7039	entailment
7040	entailment
7041	neutral
7042	entailment
7043	entailment
7044	neutral
7045	contradiction
7046	entailment
7047	entailment
7048	entailment
7049	entailment
7050	neutral
7051	neutral
7052	entailment
7053	entailment
7054	entailment
7055	entailment
7056	contradiction
7057	neutral
7058	neutral
7059	neutral
7060	contradiction
7061	neutral
7062	neutral
7063	neutral
7064	neutral
7065	contradiction
7066	neutral
7067	neutral
7068	neutral
7069	entailment
7070	contradiction
7071	contradiction
7072	entailment
7073	contradiction
7074	entailment
7075	entailment
7076	contradiction
7077	entailment
7078	contradiction
7079	neutral
7080	neutral
7081	entailment
7082	neutral
7083	entailment
7084	neutral
7085	entailment
7086	contradiction
7087	entailment
7088	contradiction
7089	entailment
7090	contradiction
7091	contradiction
7092	contradiction
7093	entailment
7094	entailment
7095	neutral
7096	neutral
7097	neutral
7098	neutral
7099	entailment
7100	neutral
7101	contradiction
7102	neutral
7103	contradiction
7104	neutral
7105	neutral
7106	contradiction
7107	contradiction
7108	neutral
7109	entailment
7110	entailment
7111	contradiction
7112	contradiction
7113	neutral
7114	contradiction
7115	neutral
7116	contradiction
7117	entailment
7118	entailment
7119	contradiction
7120	contradiction
7121	entailment
7122	neutral
7123	contradiction
7124	entailment
7125	entailment
7126	neutral
7127	neutral
7128	contradiction
7129	neutral
7130	neutral
7131	entailment
7132	entailment
7133	entailment
7134	neutral
7135	neutral
7136	contradiction
7137	contradiction
7138	neutral
7139	entailment
7140	neutral
7141	contradiction
7142	entailment
7143	entailment
7144	entailment
7145	contradiction
7146	entailment
7147	neutral
7148	entailment
7149	contradiction
7150	contradiction
7151	neutral
7152	contradiction
7153	neutral
7154	neutral
7155	neutral
7156	entailment
7157	entailment
7158	neutral
7159	neutral
7160	contradiction
7161	neutral
7162	contradiction
7163	contradiction
7164	neutral
7165	entailment
7166	entailment
7167	neutral
7168	contradiction
7169	neutral
7170	entailment
7171	neutral
7172	contradiction
7173	neutral
7174	neutral
7175	contradiction
7176	neutral
7177	contradiction
7178	contradiction
7179	contradiction
7180	contradiction
7181	neutral
7182	contradiction
7183	entailment
7184	neutral
7185	contradiction
7186	contradiction
7187	entailment
7188	entailment
7189	neutral
7190	entailment
7191	neutral
7192	neutral
7193	contradiction
7194	neutral
7195	entailment
7196	contradiction
7197	entailment
7198	neutral
7199	neutral
7200	neutral
7201	entailment
7202	neutral
7203	contradiction
7204	neutral
7205	neutral
7206	neutral
7207	entailment
7208	neutral
7209	contradiction
7210	entailment
7211	entailment
7212	entailment
7213	entailment
7214	neutral
7215	entailment
7216	neutral
7217	contradiction
7218	neutral
7219	contradiction
7220	entailment
7221	neutral
7222	contradiction
7223	neutral
7224	contradiction
7225	neutral
7226	entailment
7227	neutral
7228	entailment
7229	neutral
7230	neutral
7231	entailment
7232	entailment
7233	neutral
7234	entailment
7235	contradiction
7236	neutral
7237	neutral
7238	contradiction
7239	contradiction
7240	entailment
7241	neutral
7242	entailment
7243	neutral
7244	contradiction
7245	contradiction
7246	neutral
7247	neutral
7248	entailment
7249	entailment
7250	neutral
7251	contradiction
7252	entailment
7253	neutral
7254	neutral
7255	neutral
7256	entailment
7257	contradiction
7258	entailment
7259	neutral
7260	contradiction
7261	entailment
7262	entailment
7263	neutral
7264	entailment
7265	neutral
7266	contradiction
7267	neutral
7268	neutral
7269	contradiction
7270	neutral
7271	entailment
7272	contradiction
7273	neutral
7274	contradiction
7275	neutral
7276	contradiction
7277	contradiction
7278	neutral
7279	entailment
7280	neutral
7281	entailment
7282	entailment
7283	neutral
7284	neutral
7285	entailment
7286	neutral
7287	neutral
7288	contradiction
7289	entailment
7290	neutral
7291	entailment
7292	neutral
7293	contradiction
7294	contradiction
7295	entailment
7296	neutral
7297	contradiction
7298	neutral
7299	entailment
7300	entailment
7301	entailment
7302	contradiction
7303	neutral
7304	entailment
7305	neutral
7306	neutral
7307	entailment
7308	contradiction
7309	neutral
7310	neutral
7311	entailment
7312	entailment
7313	neutral
7314	contradiction
7315	neutral
7316	neutral
7317	contradiction
7318	neutral
7319	contradiction
7320	contradiction
7321	contradiction
7322	neutral
7323	entailment
7324	entailment
7325	contradiction
7326	entailment
7327	entailment
7328	neutral
7329	entailment
7330	neutral
7331	entailment
7332	neutral
7333	contradiction
7334	neutral
7335	contradiction
7336	neutral
7337	entailment
7338	neutral
7339	neutral
7340	contradiction
7341	neutral
7342	entailment
7343	entailment
7344	neutral
7345	contradiction
7346	neutral
7347	neutral
7348	neutral
7349	contradiction
7350	contradiction
7351	contradiction
7352	contradiction
7353	neutral
7354	neutral
7355	entailment
7356	entailment
7357	neutral
7358	contradiction
7359	entailment
7360	contradiction
7361	neutral
7362	entailment
7363	neutral
7364	contradiction
7365	contradiction
7366	entailment
7367	neutral
7368	entailment
7369	entailment
7370	entailment
7371	contradiction
7372	entailment
7373	entailment
7374	contradiction
7375	entailment
7376	contradiction
7377	entailment
7378	contradiction
7379	entailment
7380	neutral
7381	contradiction
7382	neutral
7383	neutral
7384	neutral
7385	entailment
7386	entailment
7387	contradiction
7388	contradiction
7389	contradiction
7390	neutral
7391	contradiction
7392	entailment
7393	contradiction
7394	contradiction
7395	entailment
7396	neutral
7397	neutral
7398	entailment
7399	entailment
7400	entailment
7401	neutral
7402	entailment
7403	contradiction
7404	contradiction
7405	neutral
7406	contradiction
7407	entailment
7408	entailment
7409	entailment
7410	neutral
7411	contradiction
7412	contradiction
7413	entailment
7414	contradiction
7415	entailment
7416	entailment
7417	contradiction
7418	neutral
7419	neutral
7420	neutral
7421	neutral
7422	neutral
7423	entailment
7424	entailment
7425	contradiction
7426	contradiction
7427	entailment
7428	contradiction
7429	neutral
7430	contradiction
7431	neutral
7432	contradiction
7433	neutral
7434	contradiction
7435	entailment
7436	neutral
7437	entailment
7438	entailment
7439	neutral
7440	contradiction
7441	entailment
7442	neutral
7443	entailment
7444	contradiction
7445	neutral
7446	neutral
7447	neutral
7448	contradiction
7449	contradiction
7450	contradiction
7451	entailment
7452	contradiction
7453	contradiction
7454	entailment
7455	neutral
7456	contradiction
7457	neutral
7458	entailment
7459	entailment
7460	contradiction
7461	entailment
7462	entailment
7463	contradiction
7464	entailment
7465	neutral
7466	contradiction
7467	entailment
7468	neutral
7469	entailment
7470	contradiction
7471	neutral
7472	entailment
7473	contradiction
7474	neutral
7475	contradiction
7476	entailment
7477	entailment
7478	entailment
7479	contradiction
7480	contradiction
7481	entailment
7482	entailment
7483	entailment
7484	entailment
7485	neutral
7486	neutral
7487	contradiction
7488	entailment
7489	entailment
7490	entailment
7491	neutral
7492	entailment
7493	entailment
7494	contradiction
7495	neutral
7496	neutral
7497	neutral
7498	neutral
7499	entailment
7500	neutral
7501	neutral
7502	entailment
7503	entailment
7504	contradiction
7505	neutral
7506	entailment
7507	contradiction
7508	entailment
7509	contradiction
7510	contradiction
7511	neutral
7512	entailment
7513	neutral
7514	contradiction
7515	contradiction
7516	entailment
7517	neutral
7518	contradiction
7519	contradiction
7520	contradiction
7521	neutral
7522	entailment
7523	contradiction
7524	contradiction
7525	contradiction
7526	entailment
7527	contradiction
7528	contradiction
7529	contradiction
7530	entailment
7531	contradiction
7532	neutral
7533	contradiction
7534	entailment
7535	entailment
7536	entailment
7537	entailment
7538	contradiction
7539	entailment
7540	contradiction
7541	contradiction
7542	contradiction
7543	neutral
7544	entailment
7545	contradiction
7546	contradiction
7547	contradiction
7548	contradiction
7549	contradiction
7550	contradiction
7551	entailment
7552	neutral
7553	neutral
7554	contradiction
7555	contradiction
7556	entailment
7557	entailment
7558	neutral
7559	contradiction
7560	neutral
7561	contradiction
7562	contradiction
7563	entailment
7564	contradiction
7565	contradiction
7566	contradiction
7567	contradiction
7568	contradiction
7569	neutral
7570	entailment
7571	contradiction
7572	contradiction
7573	entailment
7574	entailment
7575	neutral
7576	neutral
7577	entailment
7578	entailment
7579	neutral
7580	contradiction
7581	neutral
7582	entailment
7583	neutral
7584	neutral
7585	contradiction
7586	contradiction
7587	contradiction
7588	neutral
7589	entailment
7590	neutral
7591	entailment
7592	entailment
7593	entailment
7594	contradiction
7595	contradiction
7596	entailment
7597	neutral
7598	entailment
7599	neutral
7600	neutral
7601	entailment
7602	neutral
7603	neutral
7604	entailment
7605	contradiction
7606	entailment
7607	neutral
7608	entailment
7609	entailment
7610	neutral
7611	entailment
7612	contradiction
7613	neutral
7614	contradiction
7615	neutral
7616	contradiction
7617	neutral
7618	contradiction
7619	neutral
7620	neutral
7621	neutral
7622	neutral
7623	entailment
7624	contradiction
7625	contradiction
7626	entailment
7627	neutral
7628	neutral
7629	neutral
7630	entailment
7631	neutral
7632	contradiction
7633	neutral
7634	neutral
7635	neutral
7636	entailment
7637	contradiction
7638	contradiction
7639	entailment
7640	entailment
7641	contradiction
7642	entailment
7643	contradiction
7644	entailment
7645	contradiction
7646	entailment
7647	entailment
7648	neutral
7649	entailment
7650	contradiction
7651	contradiction
7652	neutral
7653	entailment
7654	entailment
7655	entailment
7656	entailment
7657	contradiction
7658	entailment
7659	neutral
7660	neutral
7661	entailment
7662	entailment
7663	contradiction
7664	neutral
7665	contradiction
7666	contradiction
7667	contradiction
7668	entailment
7669	contradiction
7670	neutral
7671	entailment
7672	neutral
7673	contradiction
7674	neutral
7675	neutral
7676	entailment
7677	neutral
7678	neutral
7679	entailment
7680	entailment
7681	neutral
7682	entailment
7683	contradiction
7684	entailment
7685	entailment
7686	entailment
7687	entailment
7688	entailment
7689	entailment
7690	neutral
7691	entailment
7692	entailment
7693	entailment
7694	neutral
7695	neutral
7696	contradiction
7697	contradiction
7698	contradiction
7699	neutral
7700	neutral
7701	contradiction
7702	contradiction
7703	entailment
7704	contradiction
7705	entailment
7706	contradiction
7707	entailment
7708	contradiction
7709	entailment
7710	contradiction
7711	contradiction
7712	neutral
7713	neutral
7714	entailment
7715	neutral
7716	entailment
7717	neutral
7718	entailment
7719	neutral
7720	entailment
7721	neutral
7722	entailment
7723	contradiction
7724	neutral
7725	entailment
7726	neutral
7727	neutral
7728	neutral
7729	contradiction
7730	entailment
7731	entailment
7732	contradiction
7733	entailment
7734	contradiction
7735	neutral
7736	entailment
7737	entailment
7738	contradiction
7739	contradiction
7740	entailment
7741	entailment
7742	contradiction
7743	entailment
7744	neutral
7745	neutral
7746	neutral
7747	entailment
7748	contradiction
7749	contradiction
7750	contradiction
7751	entailment
7752	contradiction
7753	contradiction
7754	entailment
7755	neutral
7756	entailment
7757	entailment
7758	neutral
7759	entailment
7760	entailment
7761	entailment
7762	neutral
7763	contradiction
7764	entailment
7765	contradiction
7766	entailment
7767	neutral
7768	contradiction
7769	entailment
7770	entailment
7771	contradiction
7772	entailment
7773	entailment
7774	contradiction
7775	contradiction
7776	entailment
7777	entailment
7778	entailment
7779	contradiction
7780	contradiction
7781	entailment
7782	contradiction
7783	neutral
7784	entailment
7785	neutral
7786	entailment
7787	neutral
7788	contradiction
7789	entailment
7790	contradiction
7791	contradiction
7792	entailment
7793	neutral
7794	neutral
7795	contradiction
7796	neutral
7797	contradiction
7798	entailment
7799	entailment
7800	neutral
7801	entailment
7802	contradiction
7803	contradiction
7804	contradiction
7805	contradiction
7806	entailment
7807	neutral
7808	contradiction
7809	neutral
7810	contradiction
7811	neutral
7812	neutral
7813	contradiction
7814	entailment
7815	contradiction
7816	entailment
7817	entailment
7818	entailment
7819	neutral
7820	contradiction
7821	neutral
7822	entailment
7823	neutral
7824	contradiction
7825	entailment
7826	entailment
7827	contradiction
7828	entailment
7829	contradiction
7830	entailment
7831	contradiction
7832	entailment
7833	contradiction
7834	entailment
7835	entailment
7836	contradiction
7837	entailment
7838	neutral
7839	neutral
7840	entailment
7841	contradiction
7842	entailment
7843	neutral
7844	entailment
7845	neutral
7846	contradiction
7847	neutral
7848	contradiction
7849	neutral
7850	contradiction
7851	neutral
7852	entailment
7853	neutral
7854	entailment
7855	contradiction
7856	neutral
7857	entailment
7858	neutral
7859	entailment
7860	entailment
7861	neutral
7862	contradiction
7863	contradiction
7864	neutral
7865	entailment
7866	neutral
7867	entailment
7868	neutral
7869	contradiction
7870	neutral
7871	entailment
7872	entailment
7873	neutral
7874	entailment
7875	entailment
7876	neutral
7877	neutral
7878	contradiction
7879	entailment
7880	contradiction
7881	entailment
7882	entailment
7883	entailment
7884	entailment
7885	contradiction
7886	neutral
7887	entailment
7888	entailment
7889	entailment
7890	neutral
7891	entailment
7892	contradiction
7893	contradiction
7894	entailment
7895	contradiction
7896	neutral
7897	contradiction
7898	contradiction
7899	entailment
7900	entailment
7901	entailment
7902	neutral
7903	entailment
7904	entailment
7905	entailment
7906	entailment
7907	contradiction
7908	contradiction
7909	neutral
7910	contradiction
7911	entailment
7912	contradiction
7913	neutral
7914	neutral
7915	entailment
7916	neutral
7917	contradiction
7918	contradiction
7919	entailment
7920	neutral
7921	neutral
7922	entailment
7923	neutral
7924	contradiction
7925	contradiction
7926	contradiction
7927	contradiction
7928	contradiction
7929	neutral
7930	entailment
7931	entailment
7932	neutral
7933	entailment
7934	entailment
7935	contradiction
7936	contradiction
7937	contradiction
7938	neutral
7939	neutral
7940	neutral
7941	neutral
7942	entailment
7943	contradiction
7944	entailment
7945	neutral
7946	neutral
7947	entailment
7948	contradiction
7949	contradiction
7950	entailment
7951	neutral
7952	neutral
7953	entailment
7954	neutral
7955	contradiction
7956	entailment
7957	entailment
7958	entailment
7959	entailment
7960	neutral
7961	contradiction
7962	contradiction
7963	entailment
7964	neutral
7965	entailment
7966	contradiction
7967	entailment
7968	entailment
7969	entailment
7970	contradiction
7971	entailment
7972	neutral
7973	contradiction
7974	neutral
7975	neutral
7976	neutral
7977	contradiction
7978	neutral
7979	entailment
7980	neutral
7981	entailment
7982	neutral
7983	entailment
7984	entailment
7985	entailment
7986	contradiction
7987	neutral
7988	neutral
7989	neutral
7990	neutral
7991	contradiction
7992	contradiction
7993	entailment
7994	neutral
7995	entailment
7996	entailment
7997	contradiction
7998	contradiction
7999	entailment
8000	entailment
8001	neutral
8002	neutral
8003	entailment
8004	entailment
8005	contradiction
8006	entailment
8007	neutral
8008	neutral
8009	contradiction
8010	contradiction
8011	entailment
8012	neutral
8013	entailment
8014	contradiction
8015	neutral
8016	contradiction
8017	contradiction
8018	contradiction
8019	neutral
8020	neutral
8021	neutral
8022	entailment
8023	entailment
8024	neutral
8025	entailment
8026	entailment
8027	entailment
8028	neutral
8029	contradiction
8030	entailment
8031	neutral
8032	entailment
8033	entailment
8034	contradiction
8035	entailment
8036	contradiction
8037	entailment
8038	entailment
8039	contradiction
8040	contradiction
8041	neutral
8042	neutral
8043	contradiction
8044	contradiction
8045	entailment
8046	neutral
8047	entailment
8048	contradiction
8049	neutral
8050	entailment
8051	entailment
8052	neutral
8053	entailment
8054	contradiction
8055	neutral
8056	entailment
8057	entailment
8058	entailment
8059	contradiction
8060	neutral
8061	entailment
8062	entailment
8063	neutral
8064	contradiction
8065	neutral
8066	contradiction
8067	neutral
8068	neutral
8069	entailment
8070	entailment
8071	entailment
8072	entailment
8073	entailment
8074	entailment
8075	entailment
8076	neutral
8077	contradiction
8078	entailment
8079	entailment
8080	neutral
8081	neutral
8082	contradiction
8083	contradiction
8084	neutral
8085	entailment
8086	entailment
8087	entailment
8088	entailment
8089	neutral
8090	entailment
8091	entailment
8092	neutral
8093	neutral
8094	entailment
8095	neutral
8096	neutral
8097	entailment
8098	contradiction
8099	contradiction
8100	entailment
8101	contradiction
8102	contradiction
8103	neutral
8104	contradiction
8105	entailment
8106	entailment
8107	neutral
8108	neutral
8109	neutral
8110	entailment
8111	contradiction
8112	contradiction
8113	entailment
8114	contradiction
8115	contradiction
8116	entailment
8117	neutral
8118	entailment
8119	entailment
8120	contradiction
8121	neutral
8122	entailment
8123	neutral
8124	contradiction
8125	contradiction
8126	entailment
8127	contradiction
8128	neutral
8129	neutral
8130	contradiction
8131	contradiction
8132	entailment
8133	neutral
8134	entailment
8135	entailment
8136	entailment
8137	neutral
8138	contradiction
8139	contradiction
8140	entailment
8141	neutral
8142	neutral
8143	contradiction
8144	entailment
8145	entailment
8146	contradiction
8147	neutral
8148	contradiction
8149	neutral
8150	entailment
8151	entailment
8152	entailment
8153	neutral
8154	neutral
8155	contradiction
8156	contradiction
8157	neutral
8158	contradiction
8159	contradiction
8160	entailment
8161	entailment
8162	contradiction
8163	entailment
8164	entailment
8165	neutral
8166	neutral
8167	neutral
8168	entailment
8169	neutral
8170	entailment
8171	neutral
8172	entailment
8173	neutral
8174	contradiction
8175	entailment
8176	entailment
8177	neutral
8178	contradiction
8179	neutral
8180	entailment
8181	neutral
8182	entailment
8183	entailment
8184	contradiction
8185	contradiction
8186	entailment
8187	contradiction
8188	entailment
8189	contradiction
8190	entailment
8191	neutral
8192	contradiction
8193	contradiction
8194	neutral
8195	neutral
8196	contradiction
8197	contradiction
8198	contradiction
8199	contradiction
8200	neutral
8201	entailment
8202	entailment
8203	neutral
8204	entailment
8205	entailment
8206	contradiction
8207	entailment
8208	contradiction
8209	entailment
8210	contradiction
8211	entailment
8212	entailment
8213	neutral
8214	neutral
8215	neutral
8216	contradiction
8217	neutral
8218	entailment
8219	contradiction
8220	entailment
8221	neutral
8222	neutral
8223	contradiction
8224	contradiction
8225	contradiction
8226	neutral
8227	entailment
8228	entailment
8229	neutral
8230	contradiction
8231	neutral
8232	entailment
8233	contradiction
8234	contradiction
8235	neutral
8236	neutral
8237	entailment
8238	entailment
8239	entailment
8240	entailment
8241	entailment
8242	neutral
8243	neutral
8244	contradiction
8245	entailment
8246	contradiction
8247	contradiction
8248	contradiction
8249	contradiction
8250	contradiction
8251	entailment
8252	neutral
8253	entailment
8254	neutral
8255	contradiction
8256	contradiction
8257	neutral
8258	contradiction
8259	entailment
8260	contradiction
8261	entailment
8262	neutral
8263	neutral
8264	contradiction
8265	contradiction
8266	neutral
8267	entailment
8268	entailment
8269	neutral
8270	contradiction
8271	neutral
8272	contradiction
8273	neutral
8274	contradiction
8275	neutral
8276	entailment
8277	entailment
8278	contradiction
8279	contradiction
8280	entailment
8281	neutral
8282	neutral
8283	neutral
8284	entailment
8285	contradiction
8286	contradiction
8287	contradiction
8288	neutral
8289	entailment
8290	contradiction
8291	neutral
8292	neutral
8293	neutral
8294	neutral
8295	entailment
8296	entailment
8297	contradiction
8298	neutral
8299	entailment
8300	neutral
8301	contradiction
8302	neutral
8303	neutral
8304	neutral
8305	entailment
8306	neutral
8307	neutral
8308	neutral
8309	entailment
8310	contradiction
8311	contradiction
8312	entailment
8313	contradiction
8314	neutral
8315	entailment
8316	contradiction
8317	entailment
8318	entailment
8319	contradiction
8320	neutral
8321	entailment
8322	entailment
8323	neutral
8324	contradiction
8325	contradiction
8326	entailment
8327	entailment
8328	neutral
8329	entailment
8330	contradiction
8331	neutral
8332	contradiction
8333	neutral
8334	entailment
8335	neutral
8336	contradiction
8337	neutral
8338	contradiction
8339	entailment
8340	contradiction
8341	neutral
8342	contradiction
8343	entailment
8344	neutral
8345	neutral
8346	neutral
8347	neutral
8348	entailment
8349	neutral
8350	entailment
8351	entailment
8352	neutral
8353	neutral
8354	neutral
8355	neutral
8356	contradiction
8357	neutral
8358	contradiction
8359	entailment
8360	entailment
8361	contradiction
8362	entailment
8363	entailment
8364	contradiction
8365	contradiction
8366	contradiction
8367	contradiction
8368	entailment
8369	neutral
8370	contradiction
8371	neutral
8372	entailment
8373	neutral
8374	entailment
8375	contradiction
8376	contradiction
8377	entailment
8378	entailment
8379	neutral
8380	neutral
8381	entailment
8382	neutral
8383	entailment
8384	entailment
8385	neutral
8386	entailment
8387	entailment
8388	entailment
8389	neutral
8390	neutral
8391	entailment
8392	contradiction
8393	neutral
8394	entailment
8395	entailment
8396	neutral
8397	entailment
8398	entailment
8399	entailment
8400	neutral
8401	contradiction
8402	neutral
8403	contradiction
8404	entailment
8405	neutral
8406	entailment
8407	contradiction
8408	entailment
8409	contradiction
8410	contradiction
8411	entailment
8412	contradiction
8413	contradiction
8414	neutral
8415	contradiction
8416	contradiction
8417	entailment
8418	neutral
8419	entailment
8420	contradiction
8421	neutral
8422	contradiction
8423	entailment
8424	neutral
8425	neutral
8426	contradiction
8427	entailment
8428	neutral
8429	contradiction
8430	neutral
8431	entailment
8432	neutral
8433	entailment
8434	entailment
8435	entailment
8436	neutral
8437	entailment
8438	entailment
8439	contradiction
8440	neutral
8441	neutral
8442	neutral
8443	neutral
8444	contradiction
8445	neutral
8446	contradiction
8447	neutral
8448	neutral
8449	contradiction
8450	entailment
8451	contradiction
8452	entailment
8453	entailment
8454	entailment
8455	entailment
8456	contradiction
8457	neutral
8458	neutral
8459	contradiction
8460	contradiction
8461	contradiction
8462	contradiction
8463	neutral
8464	neutral
8465	neutral
8466	contradiction
8467	neutral
8468	contradiction
8469	entailment
8470	entailment
8471	contradiction
8472	contradiction
8473	neutral
8474	entailment
8475	contradiction
8476	contradiction
8477	entailment
8478	contradiction
8479	neutral
8480	entailment
8481	contradiction
8482	neutral
8483	neutral
8484	entailment
8485	contradiction
8486	contradiction
8487	neutral
8488	neutral
8489	contradiction
8490	entailment
8491	contradiction
8492	neutral
8493	contradiction
8494	entailment
8495	contradiction
8496	neutral
8497	entailment
8498	entailment
8499	neutral
8500	entailment
8501	entailment
8502	contradiction
8503	contradiction
8504	entailment
8505	neutral
8506	contradiction
8507	entailment
8508	contradiction
8509	entailment
8510	entailment
8511	neutral
8512	contradiction
8513	contradiction
8514	contradiction
8515	entailment
8516	entailment
8517	neutral
8518	contradiction
8519	neutral
8520	neutral
8521	entailment
8522	contradiction
8523	entailment
8524	neutral
8525	contradiction
8526	entailment
8527	entailment
8528	entailment
8529	neutral
8530	contradiction
8531	contradiction
8532	neutral
8533	neutral
8534	contradiction
8535	contradiction
8536	entailment
8537	entailment
8538	contradiction
8539	entailment
8540	contradiction
8541	neutral
8542	neutral
8543	entailment
8544	neutral
8545	neutral
8546	entailment
8547	neutral
8548	contradiction
8549	neutral
8550	contradiction
8551	neutral
8552	neutral
8553	neutral
8554	neutral
8555	neutral
8556	entailment
8557	contradiction
8558	contradiction
8559	contradiction
8560	neutral
8561	neutral
8562	entailment
8563	contradiction
8564	entailment
8565	neutral
8566	entailment
8567	contradiction
8568	contradiction
8569	entailment
8570	contradiction
8571	entailment
8572	contradiction
8573	contradiction
8574	neutral
8575	entailment
8576	contradiction
8577	entailment
8578	entailment
8579	neutral
8580	entailment
8581	contradiction
8582	contradiction
8583	entailment
8584	neutral
8585	contradiction
8586	contradiction
8587	contradiction
8588	neutral
8589	entailment
8590	contradiction
8591	neutral
8592	neutral
8593	contradiction
8594	contradiction
8595	neutral
8596	neutral
8597	neutral
8598	entailment
8599	contradiction
8600	neutral
8601	contradiction
8602	contradiction
8603	entailment
8604	entailment
8605	contradiction
8606	neutral
8607	neutral
8608	neutral
8609	neutral
8610	contradiction
8611	neutral
8612	neutral
8613	entailment
8614	entailment
8615	entailment
8616	neutral
8617	contradiction
8618	neutral
8619	contradiction
8620	contradiction
8621	neutral
8622	entailment
8623	entailment
8624	contradiction
8625	neutral
8626	entailment
8627	neutral
8628	entailment
8629	entailment
8630	entailment
8631	neutral
8632	contradiction
8633	entailment
8634	entailment
8635	contradiction
8636	neutral
8637	contradiction
8638	entailment
8639	contradiction
8640	entailment
8641	neutral
8642	contradiction
8643	entailment
8644	contradiction
8645	neutral
8646	contradiction
8647	neutral
8648	neutral
8649	entailment
8650	entailment
8651	neutral
8652	neutral
8653	contradiction
8654	contradiction
8655	contradiction
8656	entailment
8657	contradiction
8658	entailment
8659	contradiction
8660	entailment
8661	contradiction
8662	contradiction
8663	contradiction
8664	neutral
8665	entailment
8666	contradiction
8667	contradiction
8668	contradiction
8669	contradiction
8670	contradiction
8671	neutral
8672	contradiction
8673	entailment
8674	contradiction
8675	entailment
8676	neutral
8677	contradiction
8678	contradiction
8679	entailment
8680	contradiction
8681	neutral
8682	entailment
8683	contradiction
8684	entailment
8685	neutral
8686	contradiction
8687	contradiction
8688	neutral
8689	contradiction
8690	contradiction
8691	neutral
8692	entailment
8693	entailment
8694	entailment
8695	contradiction
8696	entailment
8697	neutral
8698	entailment
8699	contradiction
8700	neutral
8701	neutral
8702	entailment
8703	neutral
8704	contradiction
8705	entailment
8706	entailment
8707	entailment
8708	neutral
8709	contradiction
8710	neutral
8711	contradiction
8712	neutral
8713	contradiction
8714	neutral
8715	neutral
8716	entailment
8717	contradiction
8718	contradiction
8719	contradiction
8720	neutral
8721	neutral
8722	contradiction
8723	entailment
8724	neutral
8725	entailment
8726	contradiction
8727	contradiction
8728	neutral
8729	contradiction
8730	entailment
8731	contradiction
8732	contradiction
8733	entailment
8734	contradiction
8735	contradiction
8736	contradiction
8737	neutral
8738	neutral
8739	contradiction
8740	neutral
8741	neutral
8742	neutral
8743	contradiction
8744	contradiction
8745	contradiction
8746	entailment
8747	neutral
8748	entailment
8749	entailment
8750	neutral
8751	neutral
8752	entailment
8753	entailment
8754	contradiction
8755	entailment
8756	contradiction
8757	neutral
8758	neutral
8759	neutral
8760	neutral
8761	entailment
8762	neutral
8763	neutral
8764	entailment
8765	contradiction
8766	neutral
8767	contradiction
8768	neutral
8769	contradiction
8770	neutral
8771	entailment
8772	entailment
8773	entailment
8774	entailment
8775	contradiction
8776	contradiction
8777	entailment
8778	neutral
8779	contradiction
8780	neutral
8781	neutral
8782	entailment
8783	contradiction
8784	contradiction
8785	entailment
8786	entailment
8787	entailment
8788	contradiction
8789	neutral
8790	contradiction
8791	neutral
8792	entailment
8793	neutral
8794	contradiction
8795	contradiction
8796	contradiction
8797	neutral
8798	neutral
8799	contradiction
8800	contradiction
8801	contradiction
8802	contradiction
8803	contradiction
8804	entailment
8805	entailment
8806	entailment
8807	entailment
8808	entailment
8809	entailment
8810	contradiction
8811	contradiction
8812	neutral
8813	entailment
8814	neutral
8815	contradiction
8816	entailment
8817	entailment
8818	neutral
8819	entailment
8820	contradiction
8821	contradiction
8822	entailment
8823	entailment
8824	neutral
8825	contradiction
8826	entailment
8827	neutral
8828	neutral
8829	contradiction
8830	neutral
8831	neutral
8832	contradiction
8833	neutral
8834	neutral
8835	contradiction
8836	contradiction
8837	neutral
8838	neutral
8839	entailment
8840	entailment
8841	contradiction
8842	neutral
8843	contradiction
8844	entailment
8845	contradiction
8846	neutral
8847	contradiction
8848	entailment
8849	contradiction
8850	contradiction
8851	neutral
8852	neutral
8853	neutral
8854	entailment
8855	neutral
8856	entailment
8857	contradiction
8858	neutral
8859	entailment
8860	neutral
8861	entailment
8862	contradiction
8863	neutral
8864	contradiction
8865	contradiction
8866	neutral
8867	contradiction
8868	contradiction
8869	contradiction
8870	contradiction
8871	neutral
8872	neutral
8873	entailment
8874	entailment
8875	neutral
8876	neutral
8877	entailment
8878	entailment
8879	contradiction
8880	neutral
8881	neutral
8882	neutral
8883	neutral
8884	contradiction
8885	neutral
8886	entailment
8887	contradiction
8888	entailment
8889	entailment
8890	entailment
8891	neutral
8892	neutral
8893	entailment
8894	entailment
8895	contradiction
8896	neutral
8897	entailment
8898	contradiction
8899	neutral
8900	neutral
8901	entailment
8902	neutral
8903	entailment
8904	contradiction
8905	contradiction
8906	neutral
8907	neutral
8908	neutral
8909	neutral
8910	contradiction
8911	entailment
8912	entailment
8913	contradiction
8914	neutral
8915	entailment
8916	entailment
8917	neutral
8918	contradiction
8919	entailment
8920	contradiction
8921	entailment
8922	contradiction
8923	neutral
8924	neutral
8925	neutral
8926	contradiction
8927	entailment
8928	neutral
8929	neutral
8930	neutral
8931	entailment
8932	contradiction
8933	neutral
8934	contradiction
8935	neutral
8936	contradiction
8937	neutral
8938	entailment
8939	contradiction
8940	entailment
8941	entailment
8942	neutral
8943	neutral
8944	neutral
8945	neutral
8946	entailment
8947	entailment
8948	contradiction
8949	neutral
8950	contradiction
8951	neutral
8952	entailment
8953	neutral
8954	entailment
8955	neutral
8956	entailment
8957	neutral
8958	entailment
8959	entailment
8960	contradiction
8961	neutral
8962	neutral
8963	entailment
8964	neutral
8965	contradiction
8966	entailment
8967	entailment
8968	entailment
8969	contradiction
8970	neutral
8971	contradiction
8972	neutral
8973	entailment
8974	entailment
8975	neutral
8976	entailment
8977	neutral
8978	neutral
8979	entailment
8980	contradiction
8981	neutral
8982	contradiction
8983	neutral
8984	neutral
8985	neutral
8986	neutral
8987	contradiction
8988	neutral
8989	entailment
8990	neutral
8991	neutral
8992	entailment
8993	entailment
8994	neutral
8995	entailment
8996	neutral
8997	entailment
8998	neutral
8999	neutral
9000	entailment
9001	contradiction
9002	contradiction
9003	entailment
9004	entailment
9005	entailment
9006	neutral
9007	entailment
9008	contradiction
9009	contradiction
9010	neutral
9011	neutral
9012	neutral
9013	entailment
9014	entailment
9015	neutral
9016	entailment
9017	contradiction
9018	neutral
9019	entailment
9020	neutral
9021	entailment
9022	contradiction
9023	neutral
9024	entailment
9025	contradiction
9026	contradiction
9027	entailment
9028	entailment
9029	contradiction
9030	neutral
9031	neutral
9032	neutral
9033	contradiction
9034	neutral
9035	contradiction
9036	contradiction
9037	neutral
9038	entailment
9039	entailment
9040	contradiction
9041	entailment
9042	neutral
9043	neutral
9044	contradiction
9045	contradiction
9046	contradiction
9047	neutral
9048	neutral
9049	entailment
9050	neutral
9051	entailment
9052	contradiction
9053	entailment
9054	contradiction
9055	contradiction
9056	entailment
9057	entailment
9058	entailment
9059	entailment
9060	neutral
9061	neutral
9062	entailment
9063	neutral
9064	contradiction
9065	entailment
9066	contradiction
9067	neutral
9068	neutral
9069	neutral
9070	entailment
9071	neutral
9072	entailment
9073	contradiction
9074	neutral
9075	neutral
9076	entailment
9077	neutral
9078	neutral
9079	contradiction
9080	entailment
9081	neutral
9082	contradiction
9083	contradiction
9084	entailment
9085	neutral
9086	neutral
9087	neutral
9088	neutral
9089	entailment
9090	entailment
9091	entailment
9092	entailment
9093	entailment
9094	entailment
9095	entailment
9096	entailment
9097	neutral
9098	entailment
9099	entailment
9100	neutral
9101	contradiction
9102	contradiction
9103	contradiction
9104	contradiction
9105	contradiction
9106	neutral
9107	entailment
9108	neutral
9109	neutral
9110	entailment
9111	neutral
9112	neutral
9113	neutral
9114	contradiction
9115	contradiction
9116	neutral
9117	contradiction
9118	entailment
9119	contradiction
9120	contradiction
9121	neutral
9122	contradiction
9123	entailment
9124	entailment
9125	neutral
9126	neutral
9127	contradiction
9128	contradiction
9129	entailment
9130	entailment
9131	neutral
9132	neutral
9133	contradiction
9134	contradiction
9135	entailment
9136	entailment
9137	entailment
9138	entailment
9139	neutral
9140	neutral
9141	entailment
9142	contradiction
9143	entailment
9144	contradiction
9145	neutral
9146	entailment
9147	contradiction
9148	neutral
9149	neutral
9150	entailment
9151	entailment
9152	neutral
9153	contradiction
9154	contradiction
9155	neutral
9156	neutral
9157	contradiction
9158	neutral
9159	neutral
9160	entailment
9161	neutral
9162	entailment
9163	contradiction
9164	neutral
9165	entailment
9166	entailment
9167	neutral
9168	contradiction
9169	neutral
9170	neutral
9171	entailment
9172	neutral
9173	neutral
9174	entailment
9175	neutral
9176	entailment
9177	contradiction
9178	contradiction
9179	contradiction
9180	entailment
9181	entailment
9182	entailment
9183	neutral
9184	contradiction
9185	entailment
9186	entailment
9187	contradiction
9188	neutral
9189	contradiction
9190	contradiction
9191	contradiction
9192	contradiction
9193	entailment
9194	neutral
9195	entailment
9196	contradiction
9197	neutral
9198	contradiction
9199	contradiction
9200	entailment
9201	neutral
9202	contradiction
9203	contradiction
9204	entailment
9205	neutral
9206	contradiction
9207	contradiction
9208	neutral
9209	neutral
9210	neutral
9211	neutral
9212	neutral
9213	contradiction
9214	neutral
9215	contradiction
9216	neutral
9217	neutral
9218	contradiction
9219	neutral
9220	neutral
9221	neutral
9222	contradiction
9223	entailment
9224	neutral
9225	contradiction
9226	neutral
9227	entailment
9228	contradiction
9229	neutral
9230	neutral
9231	entailment
9232	entailment
9233	entailment
9234	entailment
9235	entailment
9236	neutral
9237	neutral
9238	contradiction
9239	neutral
9240	neutral
9241	neutral
9242	entailment
9243	contradiction
9244	contradiction
9245	neutral
9246	neutral
9247	contradiction
9248	entailment
9249	entailment
9250	entailment
9251	neutral
9252	entailment
9253	neutral
9254	neutral
9255	entailment
9256	entailment
9257	contradiction
9258	neutral
9259	neutral
9260	neutral
9261	entailment
9262	neutral
9263	entailment
9264	entailment
9265	contradiction
9266	neutral
9267	neutral
9268	contradiction
9269	entailment
9270	contradiction
9271	entailment
9272	entailment
9273	neutral
9274	contradiction
9275	contradiction
9276	neutral
9277	entailment
9278	contradiction
9279	entailment
9280	contradiction
9281	entailment
9282	entailment
9283	contradiction
9284	entailment
9285	neutral
9286	neutral
9287	contradiction
9288	neutral
9289	neutral
9290	entailment
9291	neutral
9292	contradiction
9293	contradiction
9294	contradiction
9295	entailment
9296	contradiction
9297	entailment
9298	contradiction
9299	entailment
9300	contradiction
9301	contradiction
9302	contradiction
9303	contradiction
9304	contradiction
9305	neutral
9306	neutral
9307	entailment
9308	entailment
9309	neutral
9310	entailment
9311	neutral
9312	contradiction
9313	entailment
9314	entailment
9315	contradiction
9316	entailment
9317	neutral
9318	entailment
9319	contradiction
9320	entailment
9321	contradiction
9322	entailment
9323	contradiction
9324	neutral
9325	contradiction
9326	contradiction
9327	neutral
9328	contradiction
9329	contradiction
9330	neutral
9331	contradiction
9332	contradiction
9333	entailment
9334	contradiction
9335	neutral
9336	contradiction
9337	neutral
9338	entailment
9339	neutral
9340	contradiction
9341	contradiction
9342	entailment
9343	entailment
9344	entailment
9345	neutral
9346	entailment
9347	contradiction
9348	contradiction
9349	contradiction
9350	entailment
9351	contradiction
9352	contradiction
9353	contradiction
9354	contradiction
9355	contradiction
9356	contradiction
9357	contradiction
9358	entailment
9359	neutral
9360	neutral
9361	entailment
9362	neutral
9363	entailment
9364	neutral
9365	neutral
9366	contradiction
9367	neutral
9368	entailment
9369	neutral
9370	entailment
9371	contradiction
9372	neutral
9373	contradiction
9374	contradiction
9375	neutral
9376	contradiction
9377	entailment
9378	contradiction
9379	contradiction
9380	entailment
9381	neutral
9382	entailment
9383	neutral
9384	neutral
9385	entailment
9386	entailment
9387	neutral
9388	contradiction
9389	neutral
9390	contradiction
9391	neutral
9392	entailment
9393	entailment
9394	entailment
9395	neutral
9396	entailment
9397	neutral
9398	entailment
9399	entailment
9400	neutral
9401	neutral
9402	contradiction
9403	neutral
9404	contradiction
9405	entailment
9406	neutral
9407	entailment
9408	entailment
9409	neutral
9410	contradiction
9411	neutral
9412	entailment
9413	neutral
9414	contradiction
9415	contradiction
9416	neutral
9417	contradiction
9418	entailment
9419	entailment
9420	contradiction
9421	neutral
9422	contradiction
9423	contradiction
9424	entailment
9425	entailment
9426	neutral
9427	neutral
9428	contradiction
9429	entailment
9430	contradiction
9431	entailment
9432	neutral
9433	entailment
9434	contradiction
9435	entailment
9436	neutral
9437	contradiction
9438	contradiction
9439	neutral
9440	neutral
9441	neutral
9442	entailment
9443	contradiction
9444	contradiction
9445	entailment
9446	neutral
9447	neutral
9448	neutral
9449	contradiction
9450	neutral
9451	neutral
9452	neutral
9453	neutral
9454	neutral
9455	neutral
9456	entailment
9457	entailment
9458	contradiction
9459	entailment
9460	contradiction
9461	neutral
9462	neutral
9463	entailment
9464	neutral
9465	entailment
9466	contradiction
9467	neutral
9468	contradiction
9469	entailment
9470	contradiction
9471	neutral
9472	entailment
9473	entailment
9474	entailment
9475	neutral
9476	neutral
9477	neutral
9478	contradiction
9479	contradiction
9480	contradiction
9481	contradiction
9482	entailment
9483	neutral
9484	neutral
9485	entailment
9486	contradiction
9487	neutral
9488	entailment
9489	neutral
9490	neutral
9491	neutral
9492	entailment
9493	entailment
9494	neutral
9495	entailment
9496	contradiction
9497	entailment
9498	neutral
9499	neutral
9500	entailment
9501	contradiction
9502	entailment
9503	entailment
9504	contradiction
9505	contradiction
9506	neutral
9507	entailment
9508	contradiction
9509	neutral
9510	contradiction
9511	entailment
9512	contradiction
9513	entailment
9514	entailment
9515	neutral
9516	entailment
9517	entailment
9518	entailment
9519	contradiction
9520	neutral
9521	entailment
9522	entailment
9523	neutral
9524	contradiction
9525	neutral
9526	entailment
9527	neutral
9528	entailment
9529	contradiction
9530	contradiction
9531	contradiction
9532	entailment
9533	entailment
9534	entailment
9535	contradiction
9536	contradiction
9537	neutral
9538	entailment
9539	contradiction
9540	neutral
9541	neutral
9542	entailment
9543	neutral
9544	neutral
9545	contradiction
9546	contradiction
9547	neutral
9548	neutral
9549	contradiction
9550	neutral
9551	neutral
9552	contradiction
9553	neutral
9554	entailment
9555	entailment
9556	entailment
9557	entailment
9558	neutral
9559	contradiction
9560	neutral
9561	entailment
9562	neutral
9563	contradiction
9564	entailment
9565	neutral
9566	entailment
9567	entailment
9568	neutral
9569	contradiction
9570	entailment
9571	neutral
9572	entailment
9573	entailment
9574	neutral
9575	contradiction
9576	contradiction
9577	entailment
9578	contradiction
9579	contradiction
9580	neutral
9581	entailment
9582	contradiction
9583	neutral
9584	contradiction
9585	contradiction
9586	entailment
9587	entailment
9588	contradiction
9589	entailment
9590	contradiction
9591	entailment
9592	contradiction
9593	entailment
9594	contradiction
9595	neutral
9596	contradiction
9597	entailment
9598	entailment
9599	entailment
9600	contradiction
9601	entailment
9602	neutral
9603	neutral
9604	contradiction
9605	contradiction
9606	neutral
9607	contradiction
9608	contradiction
9609	contradiction
9610	entailment
9611	contradiction
9612	entailment
9613	neutral
9614	entailment
9615	contradiction
9616	contradiction
9617	neutral
9618	entailment
9619	neutral
9620	neutral
9621	contradiction
9622	contradiction
9623	neutral
9624	neutral
9625	contradiction
9626	neutral
9627	entailment
9628	neutral
9629	neutral
9630	contradiction
9631	neutral
9632	entailment
9633	neutral
9634	neutral
9635	entailment
9636	contradiction
9637	entailment
9638	neutral
9639	neutral
9640	entailment
9641	entailment
9642	neutral
9643	neutral
9644	neutral
9645	neutral
9646	contradiction
9647	contradiction
9648	neutral
9649	entailment
9650	entailment
9651	neutral
9652	neutral
9653	entailment
9654	entailment
9655	contradiction
9656	neutral
9657	neutral
9658	entailment
9659	entailment
9660	entailment
9661	entailment
9662	entailment
9663	entailment
9664	entailment
9665	neutral
9666	contradiction
9667	neutral
9668	entailment
9669	neutral
9670	contradiction
9671	entailment
9672	neutral
9673	contradiction
9674	entailment
9675	entailment
9676	entailment
9677	contradiction
9678	entailment
9679	contradiction
9680	contradiction
9681	neutral
9682	entailment
9683	neutral
9684	contradiction
9685	contradiction
9686	entailment
9687	contradiction
9688	neutral
9689	entailment
9690	entailment
9691	neutral
9692	entailment
9693	neutral
9694	entailment
9695	neutral
9696	contradiction
9697	entailment
9698	neutral
9699	entailment
9700	contradiction
9701	entailment
9702	neutral
9703	neutral
9704	contradiction
9705	contradiction
9706	contradiction
9707	neutral
9708	entailment
9709	entailment
9710	neutral
9711	entailment
9712	entailment
9713	entailment
9714	entailment
9715	neutral
9716	contradiction
9717	contradiction
9718	contradiction
9719	contradiction
9720	neutral
9721	contradiction
9722	neutral
9723	neutral
9724	entailment
9725	entailment
9726	neutral
9727	neutral
9728	entailment
9729	neutral
9730	entailment
9731	entailment
9732	entailment
9733	neutral
9734	entailment
9735	contradiction
9736	contradiction
9737	entailment
9738	entailment
9739	entailment
9740	entailment
9741	entailment
9742	neutral
9743	contradiction
9744	contradiction
9745	neutral
9746	contradiction
9747	neutral
9748	neutral
9749	contradiction
9750	entailment
9751	neutral
9752	neutral
9753	neutral
9754	entailment
9755	entailment
9756	contradiction
9757	neutral
9758	neutral
9759	entailment
9760	neutral
9761	neutral
9762	neutral
9763	neutral
9764	entailment
9765	entailment
9766	entailment
9767	entailment
9768	contradiction
9769	neutral
9770	neutral
9771	contradiction
9772	contradiction
9773	contradiction
9774	entailment
9775	neutral
9776	entailment
9777	entailment
9778	neutral
9779	neutral
9780	neutral
9781	contradiction
9782	entailment
9783	entailment
9784	neutral
9785	entailment
9786	contradiction
9787	contradiction
9788	neutral
9789	entailment
9790	entailment
9791	contradiction
9792	neutral
9793	neutral
9794	entailment
9795	entailment
9796	entailment
9797	neutral
9798	contradiction
9799	contradiction
9800	entailment
9801	contradiction
9802	neutral
9803	contradiction
9804	contradiction
9805	entailment
9806	neutral
9807	contradiction
9808	neutral
9809	contradiction
9810	neutral
9811	entailment
9812	entailment
9813	contradiction
9814	neutral
9815	neutral
9816	neutral
9817	entailment
9818	contradiction
9819	entailment
9820	contradiction
9821	entailment
9822	contradiction
9823	neutral
9824	entailment
9825	entailment
9826	contradiction
9827	entailment
9828	contradiction
9829	contradiction
9830	neutral
9831	entailment

